The Predictive Power of Effective Field Theory in NN Scattering: ^3S_1-^3D_1 Mixing at Next-to Next-to Leading Order

The convergence of the Q expansion in the ^3S_1-^3D_1 mixing angle is investigated through the renormalization condition used to fit the free paramteter encountered at NNLO. Although the NNLO calculation describes the data well at momenta much less than 50 MeV, a variation in the renormalization condition results in 100% expected uncertainties at momenta as low as 100 MeV. This uncertainty can be traced to the presence of large cancelations between terms entering at NNLO, which are found to be several times larger than the terms entering at NLO. This implies a fundamental lack of predictive power at this order int he Q expansion of \epsilon_1. Given the small empirical size, this lack of predictive power is easily understood in terms of simple power counting arguments.

==> ducksfoot.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 12 12 576 480
%%Creator: XMgr v3.01pl7
%%Title: work/Texfiles/ducksfoot.dat
%%EndComments
/m {moveto} bind def
/l {lineto} bind def
/RJ {
 stringwidth neg exch neg exch
 rmoveto
} bind def
/CS {
 stringwidth
 2 div neg exch 2 div neg exch
 rmoveto
} bind def
0.25 0.25 scale
1 setlinecap

mark             
/ISOLatin1Encoding 
  8#000 1 8#054 {StandardEncoding exch get} for 
  /minus 
  8#056 1 8#217 {StandardEncoding exch get} for 
  /dotlessi 
  8#301 1 8#317 {StandardEncoding exch get} for 
  /space /exclamdown /cent /sterling /currency /yen /brokenbar /section 
  /dieresis /copyright /ordfeminine /guillemotleft /logicalnot /hyphen 
  /registered /macron /degree /plusminus /twosuperior /threesuperior /acute 
  /mu /paragraph /periodcentered /cedilla /onesuperior /ordmasculine 
  /guillemotright /onequarter /onehalf /threequarters /questiondown /Agrave 
  /Aacute /Acircumflex /Atilde /Adieresis /Aring /AE /Ccedilla /Egrave /Eacute 
  /Ecircumflex /Edieresis /Igrave /Iacute /Icircumflex /Idieresis /Eth /Ntilde 
  /Ograve /Oacute /Ocircumflex /Otilde /Odieresis /multiply /Oslash /Ugrave 
  /Uacute /Ucircumflex /Udieresis /Yacute /Thorn /germandbls /agrave /aacute 
  /acircumflex /atilde /adieresis /aring /ae /ccedilla /egrave /eacute 
  /ecircumflex /edieresis /igrave /iacute /icircumflex /idieresis /eth /ntilde 
  /ograve /oacute /ocircumflex /otilde /odieresis /divide /oslash /ugrave 
  /uacute /ucircumflex /udieresis /yacute /thorn /ydieresis 
  /ISOLatin1Encoding where not {256 array astore def} if 
 cleartomark 

/makeISOEncoded 
{ findfont /curfont exch def 
  /newfont curfont maxlength dict def  
  /ISOLatin1 (-ISOLatin1) def
  /curfontname curfont /FontName get dup length string cvs def 
  /newfontname curfontname length ISOLatin1 length add string 
     dup 0                  curfontname putinterval 
     dup curfontname length ISOLatin1   putinterval 
  def 
  curfont   
  { exch dup /FID ne  
    { dup /Encoding eq  
      { exch pop ISOLatin1Encoding exch }  
      if  
      dup /FontName eq  
      { exch pop newfontname exch }  
      if  
      exch newfont 3 1 roll put  
    }  
    { pop pop }  
    ifelse  
  }  
  forall 
  newfontname newfont definefont 
} def 

/Times-Roman makeISOEncoded pop 
/Times-Bold makeISOEncoded pop 
/Times-Italic makeISOEncoded pop 
/Times-BoldItalic makeISOEncoded pop 
/Helvetica makeISOEncoded pop 
/Helvetica-Bold makeISOEncoded pop 
/Helvetica-Oblique makeISOEncoded pop 
/Helvetica-BoldOblique makeISOEncoded pop 
/Times-Italic-ISOLatin1 findfont 60 scalefont setfont
[] 0 setdash
410 350 m
410 1750 l
2090 1750 l
2090 350 l
410 350 l
stroke
[] 0 setdash
410 350 m
410 360 l
550 350 m
550 360 l
690 350 m
690 360 l
829 350 m
829 360 l
969 350 m
969 360 l
1110 350 m
1110 360 l
1250 350 m
1250 360 l
1389 350 m
1389 360 l
1529 350 m
1529 360 l
1669 350 m
1669 360 l
1809 350 m
1809 360 l
1950 350 m
1950 360 l
2090 350 m
2090 360 l
410 1750 m
410 1740 l
550 1750 m
550 1740 l
690 1750 m
690 1740 l
829 1750 m
829 1740 l
969 1750 m
969 1740 l
1110 1750 m
1110 1740 l
1250 1750 m
1250 1740 l
1389 1750 m
1389 1740 l
1529 1750 m
1529 1740 l
1669 1750 m
1669 1740 l
1809 1750 m
1809 1740 l
1950 1750 m
1950 1740 l
2090 1750 m
2090 1740 l
stroke
410 350 m
410 370 l
969 350 m
969 370 l
1529 350 m
1529 370 l
2090 350 m
2090 370 l
410 1750 m
410 1730 l
969 1750 m
969 1730 l
1529 1750 m
1529 1730 l
2090 1750 m
2090 1730 l
/Times-Italic-ISOLatin1 findfont 60 scalefont setfont
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
stroke
410 300 m
gsave
410 300 translate
0 rotate
0 -20  m
(0) CS
(0) show
grestore
newpath
969 300 m
gsave
969 300 translate
0 rotate
0 -20  m
(100) CS
(100) show
grestore
newpath
1529 300 m
gsave
1529 300 translate
0 rotate
0 -20  m
(200) CS
(200) show
grestore
newpath
2090 300 m
gsave
2090 300 translate
0 rotate
0 -20  m
(300) CS
(300) show
grestore
newpath
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
1250 200 m
gsave
1250 200 translate
0 rotate
0 0  m
(p \(MeV\)) CS
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
(p \(MeV\)) show
grestore
newpath
410 350 m
420 350 l
410 525 m
420 525 l
410 700 m
420 700 l
410 875 m
420 875 l
410 1050 m
420 1050 l
410 1225 m
420 1225 l
410 1400 m
420 1400 l
410 1575 m
420 1575 l
410 1750 m
420 1750 l
2090 350 m
2080 350 l
2090 525 m
2080 525 l
2090 700 m
2080 700 l
2090 875 m
2080 875 l
2090 1050 m
2080 1050 l
2090 1225 m
2080 1225 l
2090 1400 m
2080 1400 l
2090 1575 m
2080 1575 l
2090 1750 m
2080 1750 l
stroke
410 350 m
430 350 l
410 700 m
430 700 l
410 1050 m
430 1050 l
410 1400 m
430 1400 l
410 1750 m
430 1750 l
2090 350 m
2070 350 l
2090 700 m
2070 700 l
2090 1050 m
2070 1050 l
2090 1400 m
2070 1400 l
2090 1750 m
2070 1750 l
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
stroke
373 350 m
gsave
373 350 translate
0 rotate
0 -20  m
(-100) RJ
(-100) show
grestore
newpath
373 700 m
gsave
373 700 translate
0 rotate
0 -20  m
(-50) RJ
(-50) show
grestore
newpath
373 1050 m
gsave
373 1050 translate
0 rotate
0 -20  m
(0) RJ
(0) show
grestore
newpath
373 1400 m
gsave
373 1400 translate
0 rotate
0 -20  m
(50) RJ
(50) show
grestore
newpath
373 1750 m
gsave
373 1750 translate
0 rotate
0 -20  m
(100) RJ
(100) show
grestore
newpath
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
164 1050 m
gsave
164 1050 translate
90 rotate
0 0  m
(e1 \(Degrees\)) CS
/Symbol findfont 
60 scalefont
 setfont
(e) show
/Symbol findfont 
36 scalefont
 setfont
0 -18 rmoveto
(1 ) show
/Symbol findfont 
60 scalefont
 setfont
0 18 rmoveto
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
(\(Degrees\)) show
grestore
newpath
[4 8] 0 setdash
410 1050 m
415 1050 l
421 1050 l
426 1050 l
432 1050 l
437 1050 l
443 1050 l
449 1050 l
454 1050 l
460 1050 l
466 1050 l
471 1050 l
477 1050 l
482 1050 l
488 1050 l
494 1050 l
499 1050 l
505 1050 l
510 1050 l
516 1051 l
522 1051 l
527 1051 l
533 1051 l
538 1051 l
544 1051 l
550 1051 l
555 1051 l
561 1051 l
566 1051 l
572 1052 l
577 1052 l
583 1052 l
589 1052 l
594 1052 l
600 1052 l
606 1052 l
611 1053 l
617 1053 l
622 1053 l
628 1053 l
634 1053 l
639 1053 l
645 1054 l
650 1054 l
656 1054 l
662 1054 l
667 1054 l
673 1054 l
678 1055 l
684 1055 l
690 1055 l
695 1055 l
701 1055 l
706 1056 l
712 1056 l
718 1056 l
723 1056 l
729 1056 l
734 1056 l
740 1057 l
746 1057 l
751 1057 l
757 1057 l
762 1057 l
768 1057 l
773 1058 l
779 1058 l
785 1058 l
790 1058 l
796 1058 l
802 1058 l
807 1058 l
813 1059 l
818 1059 l
824 1059 l
829 1059 l
835 1059 l
841 1059 l
846 1059 l
852 1060 l
858 1060 l
863 1060 l
869 1060 l
874 1060 l
880 1060 l
885 1060 l
891 1060 l
897 1061 l
902 1061 l
908 1061 l
914 1061 l
919 1061 l
925 1061 l
930 1061 l
936 1061 l
942 1061 l
947 1062 l
953 1062 l
958 1062 l
964 1062 l
969 1062 l
975 1062 l
981 1062 l
986 1062 l
992 1062 l
997 1062 l
1003 1062 l
1009 1062 l
1014 1063 l
1020 1063 l
1026 1063 l
1031 1063 l
1037 1063 l
1042 1063 l
1048 1063 l
1054 1063 l
1059 1063 l
1065 1063 l
1070 1063 l
1076 1063 l
1081 1063 l
1087 1063 l
1093 1063 l
1098 1063 l
1104 1064 l
1110 1064 l
1115 1064 l
1121 1064 l
1126 1064 l
1132 1064 l
1137 1064 l
1143 1064 l
1149 1064 l
1154 1064 l
1160 1064 l
1166 1064 l
1171 1064 l
1177 1064 l
1182 1064 l
1188 1064 l
1194 1064 l
1199 1064 l
1205 1064 l
1210 1064 l
1216 1064 l
1222 1064 l
1227 1065 l
1233 1065 l
1238 1065 l
1244 1065 l
1250 1065 l
1255 1065 l
1261 1065 l
1266 1065 l
1272 1065 l
1277 1065 l
1283 1065 l
1289 1065 l
1294 1065 l
1300 1065 l
1306 1065 l
1311 1065 l
1317 1065 l
1322 1065 l
1328 1065 l
1333 1065 l
1339 1065 l
1345 1065 l
1350 1065 l
1356 1065 l
1362 1065 l
1367 1065 l
1373 1065 l
1378 1065 l
1384 1065 l
1389 1065 l
1395 1066 l
1401 1066 l
1406 1066 l
1412 1066 l
1417 1066 l
1423 1066 l
1429 1066 l
1434 1066 l
1440 1066 l
1446 1066 l
1451 1066 l
1457 1066 l
1462 1066 l
1468 1066 l
1473 1066 l
1479 1066 l
1485 1066 l
1490 1066 l
1496 1066 l
1502 1066 l
1507 1066 l
1513 1066 l
1518 1066 l
1524 1066 l
1529 1066 l
1535 1066 l
1541 1066 l
1546 1066 l
1552 1066 l
1558 1066 l
1563 1067 l
1569 1067 l
1574 1067 l
1580 1067 l
1585 1067 l
1591 1067 l
1597 1067 l
1602 1067 l
1608 1067 l
1613 1067 l
1619 1067 l
1625 1067 l
1630 1067 l
1636 1067 l
1642 1067 l
1647 1067 l
1653 1067 l
1658 1067 l
1664 1067 l
1669 1067 l
1675 1067 l
1681 1067 l
1686 1067 l
1692 1067 l
1698 1067 l
1703 1068 l
1709 1068 l
1714 1068 l
1720 1068 l
1725 1068 l
1731 1068 l
1737 1068 l
1742 1068 l
1748 1068 l
1754 1068 l
1759 1068 l
1765 1068 l
1770 1068 l
1776 1068 l
1782 1068 l
1787 1068 l
1793 1068 l
1798 1068 l
1804 1068 l
1809 1068 l
1815 1068 l
1821 1069 l
1826 1069 l
1832 1069 l
1838 1069 l
1843 1069 l
1849 1069 l
1854 1069 l
1860 1069 l
1865 1069 l
1871 1069 l
1877 1069 l
1882 1069 l
1888 1069 l
1894 1069 l
1899 1069 l
1905 1069 l
1910 1069 l
1916 1069 l
1921 1070 l
1927 1070 l
1933 1070 l
1938 1070 l
1944 1070 l
1950 1070 l
1955 1070 l
1961 1070 l
1966 1070 l
1972 1070 l
1978 1070 l
1983 1070 l
1989 1070 l
1994 1070 l
2000 1070 l
2005 1070 l
2011 1071 l
2017 1071 l
2022 1071 l
2028 1071 l
2034 1071 l
2039 1071 l
2045 1071 l
2050 1071 l
2056 1071 l
2062 1071 l
2067 1071 l
2073 1071 l
2078 1071 l
2084 1071 l
2090 1071 l
stroke
[] 0 setdash
[20 20] 0 setdash
410 1050 m
415 1050 l
421 1050 l
426 1050 l
432 1050 l
437 1050 l
443 1050 l
449 1050 l
454 1050 l
460 1050 l
466 1050 l
471 1050 l
477 1050 l
482 1050 l
488 1050 l
494 1050 l
499 1050 l
505 1050 l
510 1050 l
516 1050 l
522 1051 l
527 1051 l
533 1051 l
538 1051 l
544 1051 l
550 1051 l
555 1051 l
561 1051 l
566 1051 l
572 1051 l
577 1051 l
583 1052 l
589 1052 l
594 1052 l
600 1052 l
606 1052 l
611 1052 l
617 1052 l
622 1053 l
628 1053 l
634 1053 l
639 1053 l
645 1053 l
650 1053 l
656 1053 l
662 1054 l
667 1054 l
673 1054 l
678 1054 l
684 1054 l
690 1054 l
695 1054 l
701 1055 l
706 1055 l
712 1055 l
718 1055 l
723 1055 l
729 1055 l
734 1056 l
740 1056 l
746 1056 l
751 1056 l
757 1056 l
762 1056 l
768 1056 l
773 1057 l
779 1057 l
785 1057 l
790 1057 l
796 1057 l
802 1057 l
807 1057 l
813 1058 l
818 1058 l
824 1058 l
829 1058 l
835 1058 l
841 1058 l
846 1058 l
852 1059 l
858 1059 l
863 1059 l
869 1059 l
874 1059 l
880 1059 l
885 1059 l
891 1059 l
897 1060 l
902 1060 l
908 1060 l
914 1060 l
919 1060 l
925 1060 l
930 1060 l
936 1060 l
942 1061 l
947 1061 l
953 1061 l
958 1061 l
964 1061 l
969 1061 l
975 1061 l
981 1062 l
986 1062 l
992 1062 l
997 1062 l
1003 1062 l
1009 1062 l
1014 1062 l
1020 1062 l
1026 1063 l
1031 1063 l
1037 1063 l
1042 1063 l
1048 1063 l
1054 1063 l
1059 1063 l
1065 1064 l
1070 1064 l
1076 1064 l
1081 1064 l
1087 1064 l
1093 1064 l
1098 1065 l
1104 1065 l
1110 1065 l
1115 1065 l
1121 1065 l
1126 1066 l
1132 1066 l
1137 1066 l
1143 1066 l
1149 1066 l
1154 1066 l
1160 1067 l
1166 1067 l
1171 1067 l
1177 1067 l
1182 1068 l
1188 1068 l
1194 1068 l
1199 1068 l
1205 1068 l
1210 1069 l
1216 1069 l
1222 1069 l
1227 1069 l
1233 1070 l
1238 1070 l
1244 1070 l
1250 1071 l
1255 1071 l
1261 1071 l
1266 1071 l
1272 1072 l
1277 1072 l
1283 1072 l
1289 1073 l
1294 1073 l
1300 1073 l
1306 1074 l
1311 1074 l
1317 1074 l
1322 1075 l
1328 1075 l
1333 1075 l
1339 1076 l
1345 1076 l
1350 1076 l
1356 1077 l
1362 1077 l
1367 1077 l
1373 1078 l
1378 1078 l
1384 1079 l
1389 1079 l
1395 1080 l
1401 1080 l
1406 1080 l
1412 1081 l
1417 1081 l
1423 1082 l
1429 1082 l
1434 1083 l
1440 1083 l
1446 1084 l
1451 1084 l
1457 1085 l
1462 1085 l
1468 1086 l
1473 1086 l
1479 1087 l
1485 1087 l
1490 1088 l
1496 1088 l
1502 1089 l
1507 1089 l
1513 1090 l
1518 1091 l
1524 1091 l
1529 1092 l
1535 1092 l
1541 1093 l
1546 1094 l
1552 1094 l
1558 1095 l
1563 1095 l
1569 1096 l
1574 1097 l
1580 1097 l
1585 1098 l
1591 1099 l
1597 1099 l
1602 1100 l
1608 1101 l
1613 1102 l
1619 1102 l
1625 1103 l
1630 1104 l
1636 1105 l
1642 1105 l
1647 1106 l
1653 1107 l
1658 1108 l
1664 1108 l
1669 1109 l
1675 1110 l
1681 1111 l
1686 1112 l
1692 1113 l
1698 1113 l
1703 1114 l
1709 1115 l
1714 1116 l
1720 1117 l
1725 1118 l
1731 1119 l
1737 1120 l
1742 1121 l
1748 1121 l
1754 1122 l
1759 1123 l
1765 1124 l
1770 1125 l
1776 1126 l
1782 1127 l
1787 1128 l
1793 1129 l
1798 1130 l
1804 1131 l
1809 1132 l
1815 1133 l
1821 1134 l
1826 1136 l
1832 1137 l
1838 1138 l
1843 1139 l
1849 1140 l
1854 1141 l
1860 1142 l
1865 1143 l
1871 1144 l
1877 1146 l
1882 1147 l
1888 1148 l
1894 1149 l
1899 1150 l
1905 1152 l
1910 1153 l
1916 1154 l
1921 1155 l
1927 1157 l
1933 1158 l
1938 1159 l
1944 1160 l
1950 1162 l
1955 1163 l
1961 1164 l
1966 1166 l
1972 1167 l
1978 1168 l
1983 1170 l
1989 1171 l
1994 1172 l
2000 1174 l
2005 1175 l
2011 1177 l
2017 1178 l
2022 1180 l
2028 1181 l
2034 1182 l
2039 1184 l
2045 1185 l
2050 1187 l
2056 1188 l
2062 1190 l
2067 1192 l
2073 1193 l
2078 1195 l
2084 1196 l
2090 1198 l
stroke
[] 0 setdash
[40 20 12 20] 0 setdash
410 1050 m
415 1050 l
421 1050 l
426 1050 l
432 1050 l
437 1050 l
443 1050 l
449 1050 l
454 1050 l
460 1050 l
466 1050 l
471 1050 l
477 1050 l
482 1050 l
488 1050 l
494 1050 l
499 1050 l
505 1051 l
510 1051 l
516 1051 l
522 1051 l
527 1051 l
533 1051 l
538 1051 l
544 1051 l
550 1052 l
555 1052 l
561 1052 l
566 1052 l
572 1052 l
577 1052 l
583 1053 l
589 1053 l
594 1053 l
600 1053 l
606 1053 l
611 1054 l
617 1054 l
622 1054 l
628 1054 l
634 1055 l
639 1055 l
645 1055 l
650 1055 l
656 1055 l
662 1056 l
667 1056 l
673 1056 l
678 1056 l
684 1057 l
690 1057 l
695 1057 l
701 1057 l
706 1058 l
712 1058 l
718 1058 l
723 1058 l
729 1059 l
734 1059 l
740 1059 l
746 1059 l
751 1060 l
757 1060 l
762 1060 l
768 1060 l
773 1060 l
779 1061 l
785 1061 l
790 1061 l
796 1061 l
802 1061 l
807 1062 l
813 1062 l
818 1062 l
824 1062 l
829 1062 l
835 1063 l
841 1063 l
846 1063 l
852 1063 l
858 1063 l
863 1063 l
869 1064 l
874 1064 l
880 1064 l
885 1064 l
891 1064 l
897 1064 l
902 1064 l
908 1065 l
914 1065 l
919 1065 l
925 1065 l
930 1065 l
936 1065 l
942 1065 l
947 1065 l
953 1065 l
958 1065 l
964 1066 l
969 1066 l
975 1066 l
981 1066 l
986 1066 l
992 1066 l
997 1066 l
1003 1066 l
1009 1066 l
1014 1066 l
1020 1066 l
1026 1066 l
1031 1066 l
1037 1066 l
1042 1066 l
1048 1067 l
1054 1067 l
1059 1067 l
1065 1067 l
1070 1067 l
1076 1067 l
1081 1067 l
1087 1067 l
1093 1067 l
1098 1067 l
1104 1067 l
1110 1067 l
1115 1067 l
1121 1067 l
1126 1067 l
1132 1067 l
1137 1067 l
1143 1067 l
1149 1067 l
1154 1067 l
1160 1067 l
1166 1067 l
1171 1067 l
1177 1067 l
1182 1067 l
1188 1067 l
1194 1067 l
1199 1067 l
1205 1067 l
1210 1067 l
1216 1067 l
1222 1067 l
1227 1067 l
1233 1067 l
1238 1067 l
1244 1067 l
1250 1067 l
1255 1067 l
1261 1067 l
1266 1067 l
1272 1066 l
1277 1066 l
1283 1066 l
1289 1066 l
1294 1066 l
1300 1066 l
1306 1066 l
1311 1066 l
1317 1066 l
1322 1066 l
1328 1066 l
1333 1066 l
1339 1066 l
1345 1066 l
1350 1066 l
1356 1066 l
1362 1066 l
1367 1066 l
1373 1066 l
1378 1066 l
1384 1066 l
1389 1066 l
1395 1065 l
1401 1065 l
1406 1065 l
1412 1065 l
1417 1065 l
1423 1065 l
1429 1065 l
1434 1065 l
1440 1065 l
1446 1065 l
1451 1065 l
1457 1065 l
1462 1065 l
1468 1065 l
1473 1065 l
1479 1065 l
1485 1064 l
1490 1064 l
1496 1064 l
1502 1064 l
1507 1064 l
1513 1064 l
1518 1064 l
1524 1064 l
1529 1064 l
1535 1064 l
1541 1064 l
1546 1064 l
1552 1064 l
1558 1064 l
1563 1063 l
1569 1063 l
1574 1063 l
1580 1063 l
1585 1063 l
1591 1063 l
1597 1063 l
1602 1063 l
1608 1063 l
1613 1063 l
1619 1063 l
1625 1063 l
1630 1063 l
1636 1063 l
1642 1062 l
1647 1062 l
1653 1062 l
1658 1062 l
1664 1062 l
1669 1062 l
1675 1062 l
1681 1062 l
1686 1062 l
1692 1062 l
1698 1062 l
1703 1062 l
1709 1062 l
1714 1061 l
1720 1061 l
1725 1061 l
1731 1061 l
1737 1061 l
1742 1061 l
1748 1061 l
1754 1061 l
1759 1061 l
1765 1061 l
1770 1061 l
1776 1061 l
1782 1061 l
1787 1060 l
1793 1060 l
1798 1060 l
1804 1060 l
1809 1060 l
1815 1060 l
1821 1060 l
1826 1060 l
1832 1060 l
1838 1060 l
1843 1060 l
1849 1060 l
1854 1060 l
1860 1059 l
1865 1059 l
1871 1059 l
1877 1059 l
1882 1059 l
1888 1059 l
1894 1059 l
1899 1059 l
1905 1059 l
1910 1059 l
1916 1059 l
1921 1059 l
1927 1059 l
1933 1058 l
1938 1058 l
1944 1058 l
1950 1058 l
1955 1058 l
1961 1058 l
1966 1058 l
1972 1058 l
1978 1058 l
1983 1058 l
1989 1058 l
1994 1058 l
2000 1058 l
2005 1057 l
2011 1057 l
2017 1057 l
2022 1057 l
2028 1057 l
2034 1057 l
2039 1057 l
2045 1057 l
2050 1057 l
2056 1057 l
2062 1057 l
2067 1057 l
2073 1057 l
2078 1056 l
2084 1056 l
2090 1056 l
stroke
[] 0 setdash
[40 20] 0 setdash
410 1050 m
415 1050 l
421 1050 l
426 1050 l
432 1050 l
437 1050 l
443 1050 l
449 1050 l
454 1050 l
460 1050 l
466 1050 l
471 1050 l
477 1050 l
482 1050 l
488 1050 l
494 1049 l
499 1049 l
505 1049 l
510 1049 l
516 1049 l
522 1049 l
527 1048 l
533 1048 l
538 1048 l
544 1048 l
550 1048 l
555 1047 l
561 1047 l
566 1047 l
572 1046 l
577 1046 l
583 1046 l
589 1045 l
594 1045 l
600 1044 l
606 1044 l
611 1043 l
617 1043 l
622 1042 l
628 1042 l
634 1041 l
639 1041 l
645 1040 l
650 1040 l
656 1039 l
662 1038 l
667 1038 l
673 1037 l
678 1036 l
684 1036 l
690 1035 l
695 1034 l
701 1033 l
706 1033 l
712 1032 l
718 1031 l
723 1030 l
729 1029 l
734 1028 l
740 1028 l
746 1027 l
751 1026 l
757 1025 l
762 1024 l
768 1023 l
773 1022 l
779 1021 l
785 1020 l
790 1019 l
796 1018 l
802 1017 l
807 1015 l
813 1014 l
818 1013 l
824 1012 l
829 1011 l
835 1010 l
841 1008 l
846 1007 l
852 1006 l
858 1005 l
863 1003 l
869 1002 l
874 1001 l
880 999 l
885 998 l
891 997 l
897 995 l
902 994 l
908 992 l
914 991 l
919 990 l
925 988 l
930 987 l
936 985 l
942 984 l
947 982 l
953 981 l
958 979 l
964 977 l
969 976 l
975 974 l
981 973 l
986 971 l
992 969 l
997 968 l
1003 966 l
1009 964 l
1014 962 l
1020 961 l
1026 959 l
1031 957 l
1037 955 l
1042 953 l
1048 952 l
1054 950 l
1059 948 l
1065 946 l
1070 944 l
1076 942 l
1081 940 l
1087 938 l
1093 936 l
1098 934 l
1104 932 l
1110 930 l
1115 928 l
1121 926 l
1126 924 l
1132 922 l
1137 920 l
1143 918 l
1149 916 l
1154 913 l
1160 911 l
1166 909 l
1171 907 l
1177 905 l
1182 902 l
1188 900 l
1194 898 l
1199 896 l
1205 893 l
1210 891 l
1216 889 l
1222 886 l
1227 884 l
1233 882 l
1238 879 l
1244 877 l
1250 874 l
1255 872 l
1261 869 l
1266 867 l
1272 864 l
1277 862 l
1283 859 l
1289 857 l
1294 854 l
1300 852 l
1306 849 l
1311 847 l
1317 844 l
1322 841 l
1328 839 l
1333 836 l
1339 833 l
1345 830 l
1350 828 l
1356 825 l
1362 822 l
1367 819 l
1373 817 l
1378 814 l
1384 811 l
1389 808 l
1395 805 l
1401 802 l
1406 800 l
1412 797 l
1417 794 l
1423 791 l
1429 788 l
1434 785 l
1440 782 l
1446 779 l
1451 776 l
1457 773 l
1462 770 l
1468 767 l
1473 764 l
1479 760 l
1485 757 l
1490 754 l
1496 751 l
1502 748 l
1507 745 l
1513 741 l
1518 738 l
1524 735 l
1529 732 l
1535 729 l
1541 725 l
1546 722 l
1552 719 l
1558 715 l
1563 712 l
1569 709 l
1574 705 l
1580 702 l
1585 698 l
1591 695 l
1597 691 l
1602 688 l
1608 685 l
1613 681 l
1619 678 l
1625 674 l
1630 670 l
1636 667 l
1642 663 l
1647 660 l
1653 656 l
1658 652 l
1664 649 l
1669 645 l
1675 641 l
1681 638 l
1686 634 l
1692 630 l
1698 627 l
1703 623 l
1709 619 l
1714 615 l
1720 611 l
1725 608 l
1731 604 l
1737 600 l
1742 596 l
1748 592 l
1754 588 l
1759 584 l
1765 580 l
1770 576 l
1776 572 l
1782 568 l
1787 564 l
1793 560 l
1798 556 l
1804 552 l
1809 548 l
1815 544 l
1821 540 l
1826 536 l
1832 532 l
1838 528 l
1843 524 l
1849 519 l
1854 515 l
1860 511 l
1865 507 l
1871 502 l
1877 498 l
1882 494 l
1888 490 l
1894 485 l
1899 481 l
1905 477 l
1910 472 l
1916 468 l
1921 463 l
1927 459 l
1933 455 l
1938 450 l
1944 446 l
1950 441 l
1955 437 l
1961 432 l
1966 428 l
1972 423 l
1978 419 l
1983 414 l
1989 409 l
1994 405 l
2000 400 l
2005 396 l
2011 391 l
2017 386 l
2022 381 l
2028 377 l
2034 372 l
2039 367 l
2045 363 l
2050 358 l
2056 353 l
2060 350 l
stroke
[] 0 setdash
410 1050 m
415 1050 l
421 1050 l
426 1050 l
432 1050 l
437 1050 l
443 1050 l
449 1050 l
454 1050 l
460 1050 l
466 1050 l
471 1050 l
477 1050 l
482 1050 l
488 1050 l
494 1050 l
499 1051 l
505 1051 l
510 1051 l
516 1051 l
522 1051 l
527 1051 l
533 1051 l
538 1051 l
544 1052 l
550 1052 l
555 1052 l
561 1052 l
566 1053 l
572 1053 l
577 1053 l
583 1053 l
589 1054 l
594 1054 l
600 1054 l
606 1055 l
611 1055 l
617 1056 l
622 1056 l
628 1056 l
634 1057 l
639 1057 l
645 1058 l
650 1058 l
656 1059 l
662 1059 l
667 1060 l
673 1061 l
678 1061 l
684 1062 l
690 1062 l
695 1063 l
701 1064 l
706 1064 l
712 1065 l
718 1066 l
723 1067 l
729 1067 l
734 1068 l
740 1069 l
746 1070 l
751 1071 l
757 1072 l
762 1073 l
768 1073 l
773 1074 l
779 1075 l
785 1076 l
790 1077 l
796 1078 l
802 1079 l
807 1080 l
813 1081 l
818 1083 l
824 1084 l
829 1085 l
835 1086 l
841 1087 l
846 1088 l
852 1090 l
858 1091 l
863 1092 l
869 1093 l
874 1095 l
880 1096 l
885 1097 l
891 1099 l
897 1100 l
902 1101 l
908 1103 l
914 1104 l
919 1106 l
925 1107 l
930 1109 l
936 1110 l
942 1112 l
947 1113 l
953 1115 l
958 1117 l
964 1118 l
969 1120 l
975 1121 l
981 1123 l
986 1125 l
992 1127 l
997 1128 l
1003 1130 l
1009 1132 l
1014 1134 l
1020 1136 l
1026 1137 l
1031 1139 l
1037 1141 l
1042 1143 l
1048 1145 l
1054 1147 l
1059 1149 l
1065 1151 l
1070 1153 l
1076 1155 l
1081 1157 l
1087 1159 l
1093 1161 l
1098 1163 l
1104 1166 l
1110 1168 l
1115 1170 l
1121 1172 l
1126 1174 l
1132 1177 l
1137 1179 l
1143 1181 l
1149 1184 l
1154 1186 l
1160 1188 l
1166 1191 l
1171 1193 l
1177 1196 l
1182 1198 l
1188 1201 l
1194 1203 l
1199 1206 l
1205 1208 l
1210 1211 l
1216 1213 l
1222 1216 l
1227 1219 l
1233 1221 l
1238 1224 l
1244 1227 l
1250 1229 l
1255 1232 l
1261 1235 l
1266 1238 l
1272 1241 l
1277 1243 l
1283 1246 l
1289 1249 l
1294 1252 l
1300 1255 l
1306 1258 l
1311 1261 l
1317 1264 l
1322 1267 l
1328 1270 l
1333 1273 l
1339 1276 l
1345 1279 l
1350 1283 l
1356 1286 l
1362 1289 l
1367 1292 l
1373 1295 l
1378 1299 l
1384 1302 l
1389 1305 l
1395 1309 l
1401 1312 l
1406 1315 l
1412 1319 l
1417 1322 l
1423 1326 l
1429 1329 l
1434 1333 l
1440 1336 l
1446 1340 l
1451 1343 l
1457 1347 l
1462 1350 l
1468 1354 l
1473 1358 l
1479 1361 l
1485 1365 l
1490 1369 l
1496 1373 l
1502 1377 l
1507 1380 l
1513 1384 l
1518 1388 l
1524 1392 l
1529 1396 l
1535 1400 l
1541 1404 l
1546 1408 l
1552 1412 l
1558 1416 l
1563 1420 l
1569 1424 l
1574 1428 l
1580 1432 l
1585 1436 l
1591 1441 l
1597 1445 l
1602 1449 l
1608 1453 l
1613 1458 l
1619 1462 l
1625 1466 l
1630 1471 l
1636 1475 l
1642 1479 l
1647 1484 l
1653 1488 l
1658 1493 l
1664 1497 l
1669 1502 l
1675 1506 l
1681 1511 l
1686 1516 l
1692 1520 l
1698 1525 l
1703 1530 l
1709 1534 l
1714 1539 l
1720 1544 l
1725 1549 l
1731 1553 l
1737 1558 l
1742 1563 l
1748 1568 l
1754 1573 l
1759 1578 l
1765 1583 l
1770 1588 l
1776 1593 l
1782 1598 l
1787 1603 l
1793 1608 l
1798 1613 l
1804 1618 l
1809 1624 l
1815 1629 l
1821 1634 l
1826 1639 l
1832 1645 l
1838 1650 l
1843 1655 l
1849 1661 l
1854 1666 l
1860 1672 l
1865 1677 l
1871 1682 l
1877 1688 l
1882 1693 l
1888 1699 l
1894 1705 l
1899 1710 l
1905 1716 l
1910 1722 l
1916 1727 l
1921 1733 l
1927 1739 l
1933 1744 l
1938 1750 l
stroke
412 1048 m
2084 1048 l
stroke
showpage
%%Trailer


==> epsfig1.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 12 12 576 471
%%Creator: XMgr v3.01pl7
%%Title: epsfig1.dat
%%EndComments
/m {moveto} bind def
/l {lineto} bind def
/RJ {
 stringwidth neg exch neg exch
 rmoveto
} bind def
/CS {
 stringwidth
 2 div neg exch 2 div neg exch
 rmoveto
} bind def
0.25 0.25 scale
1 setlinecap

mark             
/ISOLatin1Encoding 
  8#000 1 8#054 {StandardEncoding exch get} for 
  /minus 
  8#056 1 8#217 {StandardEncoding exch get} for 
  /dotlessi 
  8#301 1 8#317 {StandardEncoding exch get} for 
  /space /exclamdown /cent /sterling /currency /yen /brokenbar /section 
  /dieresis /copyright /ordfeminine /guillemotleft /logicalnot /hyphen 
  /registered /macron /degree /plusminus /twosuperior /threesuperior /acute 
  /mu /paragraph /periodcentered /cedilla /onesuperior /ordmasculine 
  /guillemotright /onequarter /onehalf /threequarters /questiondown /Agrave 
  /Aacute /Acircumflex /Atilde /Adieresis /Aring /AE /Ccedilla /Egrave /Eacute 
  /Ecircumflex /Edieresis /Igrave /Iacute /Icircumflex /Idieresis /Eth /Ntilde 
  /Ograve /Oacute /Ocircumflex /Otilde /Odieresis /multiply /Oslash /Ugrave 
  /Uacute /Ucircumflex /Udieresis /Yacute /Thorn /germandbls /agrave /aacute 
  /acircumflex /atilde /adieresis /aring /ae /ccedilla /egrave /eacute 
  /ecircumflex /edieresis /igrave /iacute /icircumflex /idieresis /eth /ntilde 
  /ograve /oacute /ocircumflex /otilde /odieresis /divide /oslash /ugrave 
  /uacute /ucircumflex /udieresis /yacute /thorn /ydieresis 
  /ISOLatin1Encoding where not {256 array astore def} if 
 cleartomark 

/makeISOEncoded 
{ findfont /curfont exch def 
  /newfont curfont maxlength dict def  
  /ISOLatin1 (-ISOLatin1) def
  /curfontname curfont /FontName get dup length string cvs def 
  /newfontname curfontname length ISOLatin1 length add string 
     dup 0                  curfontname putinterval 
     dup curfontname length ISOLatin1   putinterval 
  def 
  curfont   
  { exch dup /FID ne  
    { dup /Encoding eq  
      { exch pop ISOLatin1Encoding exch }  
      if  
      dup /FontName eq  
      { exch pop newfontname exch }  
      if  
      exch newfont 3 1 roll put  
    }  
    { pop pop }  
    ifelse  
  }  
  forall 
  newfontname newfont definefont 
} def 

/Times-Roman makeISOEncoded pop 
/Times-Bold makeISOEncoded pop 
/Times-Italic makeISOEncoded pop 
/Times-BoldItalic makeISOEncoded pop 
/Helvetica makeISOEncoded pop 
/Helvetica-Bold makeISOEncoded pop 
/Helvetica-Oblique makeISOEncoded pop 
/Helvetica-BoldOblique makeISOEncoded pop 
/Times-Italic-ISOLatin1 findfont 60 scalefont setfont
[] 0 setdash
410 344 m
410 1720 l
2090 1720 l
2090 344 l
410 344 l
stroke
[] 0 setdash
410 344 m
410 354 l
550 344 m
550 354 l
690 344 m
690 354 l
829 344 m
829 354 l
969 344 m
969 354 l
1110 344 m
1110 354 l
1250 344 m
1250 354 l
1389 344 m
1389 354 l
1529 344 m
1529 354 l
1669 344 m
1669 354 l
1809 344 m
1809 354 l
1950 344 m
1950 354 l
2090 344 m
2090 354 l
410 1720 m
410 1710 l
550 1720 m
550 1710 l
690 1720 m
690 1710 l
829 1720 m
829 1710 l
969 1720 m
969 1710 l
1110 1720 m
1110 1710 l
1250 1720 m
1250 1710 l
1389 1720 m
1389 1710 l
1529 1720 m
1529 1710 l
1669 1720 m
1669 1710 l
1809 1720 m
1809 1710 l
1950 1720 m
1950 1710 l
2090 1720 m
2090 1710 l
stroke
410 344 m
410 364 l
969 344 m
969 364 l
1529 344 m
1529 364 l
2090 344 m
2090 364 l
410 1720 m
410 1700 l
969 1720 m
969 1700 l
1529 1720 m
1529 1700 l
2090 1720 m
2090 1700 l
/Times-Italic-ISOLatin1 findfont 60 scalefont setfont
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
stroke
410 294 m
gsave
410 294 translate
0 rotate
0 -20  m
(0) CS
(0) show
grestore
newpath
969 294 m
gsave
969 294 translate
0 rotate
0 -20  m
(100) CS
(100) show
grestore
newpath
1529 294 m
gsave
1529 294 translate
0 rotate
0 -20  m
(200) CS
(200) show
grestore
newpath
2090 294 m
gsave
2090 294 translate
0 rotate
0 -20  m
(300) CS
(300) show
grestore
newpath
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
1250 194 m
gsave
1250 194 translate
0 rotate
0 0  m
( p \(MeV\)) CS
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
( p \(MeV\)) show
grestore
newpath
410 344 m
420 344 l
410 436 m
420 436 l
410 528 m
420 528 l
410 619 m
420 619 l
410 711 m
420 711 l
410 803 m
420 803 l
410 894 m
420 894 l
410 986 m
420 986 l
410 1078 m
420 1078 l
410 1170 m
420 1170 l
410 1261 m
420 1261 l
410 1353 m
420 1353 l
410 1445 m
420 1445 l
410 1536 m
420 1536 l
410 1628 m
420 1628 l
410 1720 m
420 1720 l
2090 344 m
2080 344 l
2090 436 m
2080 436 l
2090 528 m
2080 528 l
2090 619 m
2080 619 l
2090 711 m
2080 711 l
2090 803 m
2080 803 l
2090 894 m
2080 894 l
2090 986 m
2080 986 l
2090 1078 m
2080 1078 l
2090 1170 m
2080 1170 l
2090 1261 m
2080 1261 l
2090 1353 m
2080 1353 l
2090 1445 m
2080 1445 l
2090 1536 m
2080 1536 l
2090 1628 m
2080 1628 l
2090 1720 m
2080 1720 l
stroke
410 344 m
430 344 l
410 803 m
430 803 l
410 1261 m
430 1261 l
410 1720 m
430 1720 l
2090 344 m
2070 344 l
2090 803 m
2070 803 l
2090 1261 m
2070 1261 l
2090 1720 m
2070 1720 l
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
stroke
373 344 m
gsave
373 344 translate
0 rotate
0 -20  m
(0) RJ
(0) show
grestore
newpath
373 803 m
gsave
373 803 translate
0 rotate
0 -20  m
(10) RJ
(10) show
grestore
newpath
373 1261 m
gsave
373 1261 translate
0 rotate
0 -20  m
(20) RJ
(20) show
grestore
newpath
373 1720 m
gsave
373 1720 translate
0 rotate
0 -20  m
(30) RJ
(30) show
grestore
newpath
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
269 1032 m
gsave
269 1032 translate
90 rotate
0 0  m
( e1  \(Degrees\)) CS
/Symbol findfont 
60 scalefont
 setfont
( e) show
/Symbol findfont 
36 scalefont
 setfont
0 -18 rmoveto
(1 ) show
/Symbol findfont 
60 scalefont
 setfont
0 18 rmoveto
( ) show
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
(\(Degrees\)) show
grestore
newpath
9 setlinewidth
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 346 l
494 346 l
499 346 l
505 347 l
510 347 l
516 348 l
522 348 l
527 349 l
533 349 l
538 350 l
544 351 l
550 351 l
555 352 l
561 353 l
566 354 l
572 354 l
577 355 l
583 356 l
589 357 l
594 358 l
600 359 l
606 360 l
611 361 l
617 362 l
622 363 l
628 364 l
634 365 l
639 366 l
645 368 l
650 369 l
656 370 l
662 371 l
667 372 l
673 373 l
678 375 l
684 376 l
690 377 l
695 378 l
701 379 l
706 380 l
712 382 l
718 383 l
723 384 l
729 385 l
734 386 l
740 387 l
746 388 l
751 389 l
757 391 l
762 392 l
768 393 l
773 394 l
779 395 l
785 396 l
790 397 l
796 398 l
802 399 l
807 400 l
813 401 l
818 402 l
824 403 l
829 404 l
835 405 l
841 405 l
846 406 l
852 407 l
858 408 l
863 409 l
869 410 l
874 411 l
880 411 l
885 412 l
891 413 l
897 414 l
902 414 l
908 415 l
914 416 l
919 416 l
925 417 l
930 418 l
936 418 l
942 419 l
947 420 l
953 420 l
958 421 l
964 422 l
969 422 l
975 423 l
981 423 l
986 424 l
992 424 l
997 425 l
1003 425 l
1009 426 l
1014 426 l
1020 427 l
1026 427 l
1031 428 l
1037 428 l
1042 429 l
1048 429 l
1054 429 l
1059 430 l
1065 430 l
1070 431 l
1076 431 l
1081 431 l
1087 432 l
1093 432 l
1098 433 l
1104 433 l
1110 433 l
1115 434 l
1121 434 l
1126 434 l
1132 435 l
1137 435 l
1143 435 l
1149 435 l
1154 436 l
1160 436 l
1166 436 l
1171 437 l
1177 437 l
1182 437 l
1188 437 l
1194 438 l
1199 438 l
1205 438 l
1210 438 l
1216 439 l
1222 439 l
1227 439 l
1233 439 l
1238 440 l
1244 440 l
1250 440 l
1255 440 l
1261 441 l
1266 441 l
1272 441 l
1277 441 l
1283 442 l
1289 442 l
1294 442 l
1300 442 l
1306 442 l
1311 443 l
1317 443 l
1322 443 l
1328 443 l
1333 444 l
1339 444 l
1345 444 l
1350 444 l
1356 444 l
1362 445 l
1367 445 l
1373 445 l
1378 445 l
1384 445 l
1389 446 l
1395 446 l
1401 446 l
1406 446 l
1412 446 l
1417 447 l
1423 447 l
1429 447 l
1434 447 l
1440 448 l
1446 448 l
1451 448 l
1457 448 l
1462 448 l
1468 449 l
1473 449 l
1479 449 l
1485 449 l
1490 450 l
1496 450 l
1502 450 l
1507 450 l
1513 450 l
1518 451 l
1524 451 l
1529 451 l
1535 451 l
1541 452 l
1546 452 l
1552 452 l
1558 452 l
1563 452 l
1569 453 l
1574 453 l
1580 453 l
1585 453 l
1591 454 l
1597 454 l
1602 454 l
1608 454 l
1613 455 l
1619 455 l
1625 455 l
1630 456 l
1636 456 l
1642 456 l
1647 456 l
1653 457 l
1658 457 l
1664 457 l
1669 457 l
1675 458 l
1681 458 l
1686 458 l
1692 459 l
1698 459 l
1703 459 l
1709 459 l
1714 460 l
1720 460 l
1725 460 l
1731 461 l
1737 461 l
1742 461 l
1748 461 l
1754 462 l
1759 462 l
1765 462 l
1770 463 l
1776 463 l
1782 463 l
1787 464 l
1793 464 l
1798 464 l
1804 465 l
1809 465 l
1815 465 l
1821 466 l
1826 466 l
1832 466 l
1838 467 l
1843 467 l
1849 467 l
1854 468 l
1860 468 l
1865 468 l
1871 469 l
1877 469 l
1882 470 l
1888 470 l
1894 470 l
1899 471 l
1905 471 l
1910 471 l
1916 472 l
1921 472 l
1927 473 l
1933 473 l
1938 473 l
1944 474 l
1950 474 l
1955 475 l
1961 475 l
1966 475 l
1972 476 l
1978 476 l
1983 477 l
1989 477 l
1994 477 l
2000 478 l
2005 478 l
2011 479 l
2017 479 l
2022 479 l
2028 480 l
2034 480 l
2039 481 l
2045 481 l
2050 482 l
2056 482 l
2062 483 l
2067 483 l
2073 483 l
2078 484 l
2084 484 l
2090 485 l
stroke
1 setlinewidth
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 346 l
494 346 l
499 346 l
505 347 l
510 347 l
516 348 l
522 348 l
527 349 l
533 349 l
538 350 l
544 351 l
550 351 l
555 352 l
561 353 l
566 354 l
572 354 l
577 355 l
583 356 l
589 357 l
594 358 l
600 359 l
606 360 l
611 361 l
617 362 l
622 364 l
628 365 l
634 366 l
639 367 l
645 368 l
650 370 l
656 371 l
662 372 l
667 373 l
673 375 l
678 376 l
684 377 l
690 378 l
695 380 l
701 381 l
706 382 l
712 384 l
718 385 l
723 386 l
729 388 l
734 389 l
740 390 l
746 392 l
751 393 l
757 394 l
762 396 l
768 397 l
773 398 l
779 400 l
785 401 l
790 402 l
796 404 l
802 405 l
807 406 l
813 408 l
818 409 l
824 411 l
829 412 l
835 413 l
841 415 l
846 416 l
852 417 l
858 419 l
863 420 l
869 421 l
874 423 l
880 424 l
885 425 l
891 427 l
897 428 l
902 429 l
908 431 l
914 432 l
919 434 l
925 435 l
930 436 l
936 438 l
942 439 l
947 441 l
953 442 l
958 444 l
964 445 l
969 446 l
975 448 l
981 449 l
986 451 l
992 452 l
997 454 l
1003 456 l
1009 457 l
1014 459 l
1020 460 l
1026 462 l
1031 463 l
1037 465 l
1042 467 l
1048 468 l
1054 470 l
1059 472 l
1065 474 l
1070 475 l
1076 477 l
1081 479 l
1087 481 l
1093 483 l
1098 485 l
1104 486 l
1110 488 l
1115 490 l
1121 492 l
1126 494 l
1132 496 l
1137 498 l
1143 500 l
1149 503 l
1154 505 l
1160 507 l
1166 509 l
1171 511 l
1177 514 l
1182 516 l
1188 518 l
1194 521 l
1199 523 l
1205 525 l
1210 528 l
1216 530 l
1222 533 l
1227 535 l
1233 538 l
1238 541 l
1244 543 l
1250 546 l
1255 549 l
1261 552 l
1266 554 l
1272 557 l
1277 560 l
1283 563 l
1289 566 l
1294 569 l
1300 572 l
1306 575 l
1311 579 l
1317 582 l
1322 585 l
1328 588 l
1333 592 l
1339 595 l
1345 599 l
1350 602 l
1356 606 l
1362 609 l
1367 613 l
1373 616 l
1378 620 l
1384 624 l
1389 628 l
1395 632 l
1401 635 l
1406 639 l
1412 643 l
1417 647 l
1423 652 l
1429 656 l
1434 660 l
1440 664 l
1446 669 l
1451 673 l
1457 677 l
1462 682 l
1468 686 l
1473 691 l
1479 696 l
1485 700 l
1490 705 l
1496 710 l
1502 715 l
1507 720 l
1513 725 l
1518 730 l
1524 735 l
1529 740 l
1535 745 l
1541 750 l
1546 756 l
1552 761 l
1558 766 l
1563 772 l
1569 777 l
1574 783 l
1580 789 l
1585 794 l
1591 800 l
1597 806 l
1602 812 l
1608 818 l
1613 824 l
1619 830 l
1625 836 l
1630 843 l
1636 849 l
1642 855 l
1647 862 l
1653 868 l
1658 875 l
1664 881 l
1669 888 l
1675 895 l
1681 901 l
1686 908 l
1692 915 l
1698 922 l
1703 929 l
1709 936 l
1714 944 l
1720 951 l
1725 958 l
1731 966 l
1737 973 l
1742 981 l
1748 988 l
1754 996 l
1759 1004 l
1765 1012 l
1770 1019 l
1776 1027 l
1782 1035 l
1787 1043 l
1793 1052 l
1798 1060 l
1804 1068 l
1809 1077 l
1815 1085 l
1821 1094 l
1826 1102 l
1832 1111 l
1838 1120 l
1843 1128 l
1849 1137 l
1854 1146 l
1860 1155 l
1865 1164 l
1871 1173 l
1877 1183 l
1882 1192 l
1888 1201 l
1894 1211 l
1899 1220 l
1905 1230 l
1910 1240 l
1916 1250 l
1921 1259 l
1927 1269 l
1933 1279 l
1938 1289 l
1944 1300 l
1950 1310 l
1955 1320 l
1961 1330 l
1966 1341 l
1972 1351 l
1978 1362 l
1983 1373 l
1989 1384 l
1994 1394 l
2000 1405 l
2005 1416 l
2011 1427 l
2017 1439 l
2022 1450 l
2028 1461 l
2034 1473 l
2039 1484 l
2045 1496 l
2050 1507 l
2056 1519 l
2062 1531 l
2067 1543 l
2073 1555 l
2078 1567 l
2084 1579 l
2090 1591 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 346 l
494 346 l
499 346 l
505 347 l
510 347 l
516 348 l
522 348 l
527 349 l
533 349 l
538 350 l
544 350 l
550 351 l
555 352 l
561 353 l
566 353 l
572 354 l
577 355 l
583 356 l
589 357 l
594 358 l
600 359 l
606 360 l
611 361 l
617 362 l
622 363 l
628 364 l
634 365 l
639 367 l
645 368 l
650 369 l
656 370 l
662 371 l
667 372 l
673 374 l
678 375 l
684 376 l
690 377 l
695 379 l
701 380 l
706 381 l
712 383 l
718 384 l
723 385 l
729 386 l
734 388 l
740 389 l
746 390 l
751 391 l
757 393 l
762 394 l
768 395 l
773 397 l
779 398 l
785 399 l
790 400 l
796 402 l
802 403 l
807 404 l
813 406 l
818 407 l
824 408 l
829 409 l
835 411 l
841 412 l
846 413 l
852 414 l
858 416 l
863 417 l
869 418 l
874 420 l
880 421 l
885 422 l
891 423 l
897 425 l
902 426 l
908 427 l
914 429 l
919 430 l
925 431 l
930 432 l
936 434 l
942 435 l
947 436 l
953 438 l
958 439 l
964 440 l
969 442 l
975 443 l
981 445 l
986 446 l
992 447 l
997 449 l
1003 450 l
1009 452 l
1014 453 l
1020 455 l
1026 456 l
1031 458 l
1037 459 l
1042 461 l
1048 462 l
1054 464 l
1059 465 l
1065 467 l
1070 469 l
1076 470 l
1081 472 l
1087 474 l
1093 475 l
1098 477 l
1104 479 l
1110 481 l
1115 483 l
1121 484 l
1126 486 l
1132 488 l
1137 490 l
1143 492 l
1149 494 l
1154 496 l
1160 498 l
1166 500 l
1171 502 l
1177 504 l
1182 507 l
1188 509 l
1194 511 l
1199 513 l
1205 515 l
1210 518 l
1216 520 l
1222 523 l
1227 525 l
1233 527 l
1238 530 l
1244 532 l
1250 535 l
1255 538 l
1261 540 l
1266 543 l
1272 546 l
1277 548 l
1283 551 l
1289 554 l
1294 557 l
1300 560 l
1306 563 l
1311 566 l
1317 569 l
1322 572 l
1328 575 l
1333 578 l
1339 581 l
1345 585 l
1350 588 l
1356 591 l
1362 595 l
1367 598 l
1373 602 l
1378 605 l
1384 609 l
1389 612 l
1395 616 l
1401 620 l
1406 624 l
1412 627 l
1417 631 l
1423 635 l
1429 639 l
1434 643 l
1440 647 l
1446 651 l
1451 656 l
1457 660 l
1462 664 l
1468 668 l
1473 673 l
1479 677 l
1485 682 l
1490 686 l
1496 691 l
1502 696 l
1507 700 l
1513 705 l
1518 710 l
1524 715 l
1529 720 l
1535 725 l
1541 730 l
1546 735 l
1552 740 l
1558 745 l
1563 751 l
1569 756 l
1574 761 l
1580 767 l
1585 772 l
1591 778 l
1597 783 l
1602 789 l
1608 795 l
1613 801 l
1619 807 l
1625 813 l
1630 819 l
1636 825 l
1642 831 l
1647 837 l
1653 843 l
1658 850 l
1664 856 l
1669 862 l
1675 869 l
1681 875 l
1686 882 l
1692 889 l
1698 896 l
1703 902 l
1709 909 l
1714 916 l
1720 923 l
1725 930 l
1731 938 l
1737 945 l
1742 952 l
1748 959 l
1754 967 l
1759 974 l
1765 982 l
1770 990 l
1776 997 l
1782 1005 l
1787 1013 l
1793 1021 l
1798 1029 l
1804 1037 l
1809 1045 l
1815 1053 l
1821 1061 l
1826 1070 l
1832 1078 l
1838 1087 l
1843 1095 l
1849 1104 l
1854 1112 l
1860 1121 l
1865 1130 l
1871 1139 l
1877 1148 l
1882 1157 l
1888 1166 l
1894 1175 l
1899 1185 l
1905 1194 l
1910 1203 l
1916 1213 l
1921 1222 l
1927 1232 l
1933 1242 l
1938 1252 l
1944 1261 l
1950 1271 l
1955 1281 l
1961 1291 l
1966 1302 l
1972 1312 l
1978 1322 l
1983 1333 l
1989 1343 l
1994 1354 l
2000 1364 l
2005 1375 l
2011 1386 l
2017 1397 l
2022 1408 l
2028 1419 l
2034 1430 l
2039 1441 l
2045 1452 l
2050 1464 l
2056 1475 l
2062 1487 l
2067 1498 l
2073 1510 l
2078 1521 l
2084 1533 l
2090 1545 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 346 l
494 346 l
499 346 l
505 347 l
510 347 l
516 347 l
522 348 l
527 348 l
533 349 l
538 350 l
544 350 l
550 351 l
555 352 l
561 352 l
566 353 l
572 354 l
577 355 l
583 356 l
589 357 l
594 358 l
600 358 l
606 359 l
611 360 l
617 361 l
622 363 l
628 364 l
634 365 l
639 366 l
645 367 l
650 368 l
656 369 l
662 370 l
667 371 l
673 373 l
678 374 l
684 375 l
690 376 l
695 377 l
701 379 l
706 380 l
712 381 l
718 382 l
723 383 l
729 385 l
734 386 l
740 387 l
746 388 l
751 390 l
757 391 l
762 392 l
768 393 l
773 394 l
779 396 l
785 397 l
790 398 l
796 399 l
802 400 l
807 402 l
813 403 l
818 404 l
824 405 l
829 406 l
835 407 l
841 409 l
846 410 l
852 411 l
858 412 l
863 413 l
869 414 l
874 416 l
880 417 l
885 418 l
891 419 l
897 420 l
902 421 l
908 423 l
914 424 l
919 425 l
925 426 l
930 427 l
936 429 l
942 430 l
947 431 l
953 432 l
958 433 l
964 435 l
969 436 l
975 437 l
981 438 l
986 440 l
992 441 l
997 442 l
1003 443 l
1009 445 l
1014 446 l
1020 447 l
1026 449 l
1031 450 l
1037 452 l
1042 453 l
1048 454 l
1054 456 l
1059 457 l
1065 459 l
1070 460 l
1076 462 l
1081 463 l
1087 465 l
1093 466 l
1098 468 l
1104 470 l
1110 471 l
1115 473 l
1121 474 l
1126 476 l
1132 478 l
1137 480 l
1143 481 l
1149 483 l
1154 485 l
1160 487 l
1166 489 l
1171 491 l
1177 493 l
1182 495 l
1188 497 l
1194 499 l
1199 501 l
1205 503 l
1210 505 l
1216 507 l
1222 509 l
1227 512 l
1233 514 l
1238 516 l
1244 519 l
1250 521 l
1255 523 l
1261 526 l
1266 528 l
1272 531 l
1277 533 l
1283 536 l
1289 539 l
1294 541 l
1300 544 l
1306 547 l
1311 549 l
1317 552 l
1322 555 l
1328 558 l
1333 561 l
1339 564 l
1345 567 l
1350 570 l
1356 573 l
1362 576 l
1367 580 l
1373 583 l
1378 586 l
1384 590 l
1389 593 l
1395 596 l
1401 600 l
1406 604 l
1412 607 l
1417 611 l
1423 614 l
1429 618 l
1434 622 l
1440 626 l
1446 630 l
1451 634 l
1457 638 l
1462 642 l
1468 646 l
1473 650 l
1479 654 l
1485 658 l
1490 663 l
1496 667 l
1502 671 l
1507 676 l
1513 680 l
1518 685 l
1524 690 l
1529 694 l
1535 699 l
1541 704 l
1546 709 l
1552 713 l
1558 718 l
1563 723 l
1569 728 l
1574 734 l
1580 739 l
1585 744 l
1591 749 l
1597 755 l
1602 760 l
1608 766 l
1613 771 l
1619 777 l
1625 782 l
1630 788 l
1636 794 l
1642 800 l
1647 806 l
1653 812 l
1658 818 l
1664 824 l
1669 830 l
1675 836 l
1681 842 l
1686 849 l
1692 855 l
1698 862 l
1703 868 l
1709 875 l
1714 881 l
1720 888 l
1725 895 l
1731 902 l
1737 909 l
1742 916 l
1748 923 l
1754 930 l
1759 937 l
1765 944 l
1770 951 l
1776 959 l
1782 966 l
1787 974 l
1793 981 l
1798 989 l
1804 997 l
1809 1005 l
1815 1012 l
1821 1020 l
1826 1028 l
1832 1036 l
1838 1045 l
1843 1053 l
1849 1061 l
1854 1069 l
1860 1078 l
1865 1086 l
1871 1095 l
1877 1104 l
1882 1112 l
1888 1121 l
1894 1130 l
1899 1139 l
1905 1148 l
1910 1157 l
1916 1166 l
1921 1175 l
1927 1185 l
1933 1194 l
1938 1203 l
1944 1213 l
1950 1222 l
1955 1232 l
1961 1242 l
1966 1252 l
1972 1262 l
1978 1272 l
1983 1282 l
1989 1292 l
1994 1302 l
2000 1312 l
2005 1322 l
2011 1333 l
2017 1343 l
2022 1354 l
2028 1365 l
2034 1375 l
2039 1386 l
2045 1397 l
2050 1408 l
2056 1419 l
2062 1430 l
2067 1441 l
2073 1453 l
2078 1464 l
2084 1475 l
2090 1487 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 346 l
494 346 l
499 346 l
505 347 l
510 347 l
516 347 l
522 348 l
527 348 l
533 349 l
538 349 l
544 350 l
550 351 l
555 351 l
561 352 l
566 353 l
572 354 l
577 354 l
583 355 l
589 356 l
594 357 l
600 358 l
606 359 l
611 360 l
617 361 l
622 362 l
628 363 l
634 364 l
639 365 l
645 366 l
650 367 l
656 368 l
662 369 l
667 370 l
673 372 l
678 373 l
684 374 l
690 375 l
695 376 l
701 377 l
706 378 l
712 379 l
718 381 l
723 382 l
729 383 l
734 384 l
740 385 l
746 386 l
751 387 l
757 389 l
762 390 l
768 391 l
773 392 l
779 393 l
785 394 l
790 395 l
796 396 l
802 397 l
807 398 l
813 400 l
818 401 l
824 402 l
829 403 l
835 404 l
841 405 l
846 406 l
852 407 l
858 408 l
863 409 l
869 410 l
874 411 l
880 412 l
885 413 l
891 414 l
897 415 l
902 416 l
908 417 l
914 419 l
919 420 l
925 421 l
930 422 l
936 423 l
942 424 l
947 425 l
953 426 l
958 427 l
964 428 l
969 429 l
975 430 l
981 431 l
986 433 l
992 434 l
997 435 l
1003 436 l
1009 437 l
1014 438 l
1020 440 l
1026 441 l
1031 442 l
1037 443 l
1042 444 l
1048 446 l
1054 447 l
1059 448 l
1065 449 l
1070 451 l
1076 452 l
1081 453 l
1087 455 l
1093 456 l
1098 458 l
1104 459 l
1110 461 l
1115 462 l
1121 463 l
1126 465 l
1132 467 l
1137 468 l
1143 470 l
1149 471 l
1154 473 l
1160 475 l
1166 476 l
1171 478 l
1177 480 l
1182 482 l
1188 483 l
1194 485 l
1199 487 l
1205 489 l
1210 491 l
1216 493 l
1222 495 l
1227 497 l
1233 499 l
1238 501 l
1244 503 l
1250 505 l
1255 507 l
1261 510 l
1266 512 l
1272 514 l
1277 517 l
1283 519 l
1289 521 l
1294 524 l
1300 526 l
1306 529 l
1311 531 l
1317 534 l
1322 537 l
1328 539 l
1333 542 l
1339 545 l
1345 548 l
1350 550 l
1356 553 l
1362 556 l
1367 559 l
1373 562 l
1378 565 l
1384 568 l
1389 572 l
1395 575 l
1401 578 l
1406 581 l
1412 585 l
1417 588 l
1423 591 l
1429 595 l
1434 598 l
1440 602 l
1446 606 l
1451 609 l
1457 613 l
1462 617 l
1468 621 l
1473 624 l
1479 628 l
1485 632 l
1490 636 l
1496 640 l
1502 645 l
1507 649 l
1513 653 l
1518 657 l
1524 662 l
1529 666 l
1535 670 l
1541 675 l
1546 679 l
1552 684 l
1558 689 l
1563 693 l
1569 698 l
1574 703 l
1580 708 l
1585 713 l
1591 718 l
1597 723 l
1602 728 l
1608 733 l
1613 738 l
1619 744 l
1625 749 l
1630 754 l
1636 760 l
1642 765 l
1647 771 l
1653 777 l
1658 782 l
1664 788 l
1669 794 l
1675 800 l
1681 806 l
1686 812 l
1692 818 l
1698 824 l
1703 830 l
1709 836 l
1714 843 l
1720 849 l
1725 856 l
1731 862 l
1737 869 l
1742 875 l
1748 882 l
1754 889 l
1759 896 l
1765 902 l
1770 909 l
1776 916 l
1782 924 l
1787 931 l
1793 938 l
1798 945 l
1804 953 l
1809 960 l
1815 968 l
1821 975 l
1826 983 l
1832 990 l
1838 998 l
1843 1006 l
1849 1014 l
1854 1022 l
1860 1030 l
1865 1038 l
1871 1046 l
1877 1055 l
1882 1063 l
1888 1071 l
1894 1080 l
1899 1088 l
1905 1097 l
1910 1106 l
1916 1114 l
1921 1123 l
1927 1132 l
1933 1141 l
1938 1150 l
1944 1159 l
1950 1168 l
1955 1178 l
1961 1187 l
1966 1196 l
1972 1206 l
1978 1215 l
1983 1225 l
1989 1235 l
1994 1245 l
2000 1254 l
2005 1264 l
2011 1274 l
2017 1284 l
2022 1295 l
2028 1305 l
2034 1315 l
2039 1326 l
2045 1336 l
2050 1347 l
2056 1357 l
2062 1368 l
2067 1379 l
2073 1389 l
2078 1400 l
2084 1411 l
2090 1422 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 346 l
494 346 l
499 346 l
505 346 l
510 347 l
516 347 l
522 348 l
527 348 l
533 349 l
538 349 l
544 350 l
550 350 l
555 351 l
561 352 l
566 353 l
572 353 l
577 354 l
583 355 l
589 356 l
594 357 l
600 357 l
606 358 l
611 359 l
617 360 l
622 361 l
628 362 l
634 363 l
639 364 l
645 365 l
650 366 l
656 367 l
662 368 l
667 369 l
673 370 l
678 371 l
684 372 l
690 373 l
695 375 l
701 376 l
706 377 l
712 378 l
718 379 l
723 380 l
729 381 l
734 382 l
740 383 l
746 384 l
751 385 l
757 386 l
762 387 l
768 388 l
773 389 l
779 390 l
785 391 l
790 392 l
796 393 l
802 394 l
807 395 l
813 396 l
818 397 l
824 398 l
829 399 l
835 400 l
841 401 l
846 402 l
852 403 l
858 404 l
863 405 l
869 406 l
874 406 l
880 407 l
885 408 l
891 409 l
897 410 l
902 411 l
908 412 l
914 413 l
919 414 l
925 415 l
930 416 l
936 417 l
942 417 l
947 418 l
953 419 l
958 420 l
964 421 l
969 422 l
975 423 l
981 424 l
986 425 l
992 426 l
997 427 l
1003 428 l
1009 429 l
1014 430 l
1020 431 l
1026 432 l
1031 433 l
1037 434 l
1042 435 l
1048 436 l
1054 437 l
1059 438 l
1065 439 l
1070 441 l
1076 442 l
1081 443 l
1087 444 l
1093 445 l
1098 446 l
1104 448 l
1110 449 l
1115 450 l
1121 452 l
1126 453 l
1132 454 l
1137 456 l
1143 457 l
1149 458 l
1154 460 l
1160 461 l
1166 463 l
1171 464 l
1177 466 l
1182 467 l
1188 469 l
1194 471 l
1199 472 l
1205 474 l
1210 476 l
1216 477 l
1222 479 l
1227 481 l
1233 483 l
1238 485 l
1244 486 l
1250 488 l
1255 490 l
1261 492 l
1266 494 l
1272 496 l
1277 498 l
1283 501 l
1289 503 l
1294 505 l
1300 507 l
1306 509 l
1311 512 l
1317 514 l
1322 517 l
1328 519 l
1333 521 l
1339 524 l
1345 526 l
1350 529 l
1356 532 l
1362 534 l
1367 537 l
1373 540 l
1378 543 l
1384 545 l
1389 548 l
1395 551 l
1401 554 l
1406 557 l
1412 560 l
1417 563 l
1423 566 l
1429 570 l
1434 573 l
1440 576 l
1446 579 l
1451 583 l
1457 586 l
1462 590 l
1468 593 l
1473 597 l
1479 600 l
1485 604 l
1490 608 l
1496 612 l
1502 615 l
1507 619 l
1513 623 l
1518 627 l
1524 631 l
1529 635 l
1535 639 l
1541 644 l
1546 648 l
1552 652 l
1558 656 l
1563 661 l
1569 665 l
1574 670 l
1580 674 l
1585 679 l
1591 684 l
1597 688 l
1602 693 l
1608 698 l
1613 703 l
1619 708 l
1625 713 l
1630 718 l
1636 723 l
1642 728 l
1647 733 l
1653 739 l
1658 744 l
1664 749 l
1669 755 l
1675 760 l
1681 766 l
1686 772 l
1692 777 l
1698 783 l
1703 789 l
1709 795 l
1714 801 l
1720 807 l
1725 813 l
1731 819 l
1737 825 l
1742 831 l
1748 838 l
1754 844 l
1759 851 l
1765 857 l
1770 864 l
1776 870 l
1782 877 l
1787 884 l
1793 891 l
1798 898 l
1804 905 l
1809 912 l
1815 919 l
1821 926 l
1826 933 l
1832 941 l
1838 948 l
1843 955 l
1849 963 l
1854 970 l
1860 978 l
1865 986 l
1871 994 l
1877 1001 l
1882 1009 l
1888 1017 l
1894 1025 l
1899 1033 l
1905 1042 l
1910 1050 l
1916 1058 l
1921 1067 l
1927 1075 l
1933 1084 l
1938 1092 l
1944 1101 l
1950 1110 l
1955 1119 l
1961 1127 l
1966 1136 l
1972 1145 l
1978 1155 l
1983 1164 l
1989 1173 l
1994 1182 l
2000 1192 l
2005 1201 l
2011 1211 l
2017 1220 l
2022 1230 l
2028 1240 l
2034 1250 l
2039 1260 l
2045 1270 l
2050 1280 l
2056 1290 l
2062 1300 l
2067 1310 l
2073 1321 l
2078 1331 l
2084 1342 l
2090 1352 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 345 l
494 346 l
499 346 l
505 346 l
510 347 l
516 347 l
522 348 l
527 348 l
533 349 l
538 349 l
544 350 l
550 350 l
555 351 l
561 352 l
566 352 l
572 353 l
577 354 l
583 354 l
589 355 l
594 356 l
600 357 l
606 358 l
611 359 l
617 359 l
622 360 l
628 361 l
634 362 l
639 363 l
645 364 l
650 365 l
656 366 l
662 367 l
667 368 l
673 369 l
678 370 l
684 371 l
690 372 l
695 373 l
701 374 l
706 375 l
712 376 l
718 377 l
723 378 l
729 379 l
734 380 l
740 381 l
746 382 l
751 383 l
757 383 l
762 384 l
768 385 l
773 386 l
779 387 l
785 388 l
790 389 l
796 390 l
802 391 l
807 392 l
813 392 l
818 393 l
824 394 l
829 395 l
835 396 l
841 397 l
846 397 l
852 398 l
858 399 l
863 400 l
869 401 l
874 401 l
880 402 l
885 403 l
891 404 l
897 404 l
902 405 l
908 406 l
914 407 l
919 407 l
925 408 l
930 409 l
936 410 l
942 411 l
947 411 l
953 412 l
958 413 l
964 414 l
969 414 l
975 415 l
981 416 l
986 417 l
992 417 l
997 418 l
1003 419 l
1009 420 l
1014 421 l
1020 422 l
1026 422 l
1031 423 l
1037 424 l
1042 425 l
1048 426 l
1054 427 l
1059 428 l
1065 429 l
1070 429 l
1076 430 l
1081 431 l
1087 432 l
1093 433 l
1098 434 l
1104 435 l
1110 436 l
1115 438 l
1121 439 l
1126 440 l
1132 441 l
1137 442 l
1143 443 l
1149 444 l
1154 446 l
1160 447 l
1166 448 l
1171 449 l
1177 451 l
1182 452 l
1188 453 l
1194 455 l
1199 456 l
1205 458 l
1210 459 l
1216 460 l
1222 462 l
1227 464 l
1233 465 l
1238 467 l
1244 468 l
1250 470 l
1255 472 l
1261 473 l
1266 475 l
1272 477 l
1277 479 l
1283 481 l
1289 483 l
1294 485 l
1300 486 l
1306 488 l
1311 491 l
1317 493 l
1322 495 l
1328 497 l
1333 499 l
1339 501 l
1345 504 l
1350 506 l
1356 508 l
1362 511 l
1367 513 l
1373 515 l
1378 518 l
1384 520 l
1389 523 l
1395 526 l
1401 528 l
1406 531 l
1412 534 l
1417 537 l
1423 539 l
1429 542 l
1434 545 l
1440 548 l
1446 551 l
1451 554 l
1457 557 l
1462 560 l
1468 564 l
1473 567 l
1479 570 l
1485 574 l
1490 577 l
1496 580 l
1502 584 l
1507 587 l
1513 591 l
1518 595 l
1524 598 l
1529 602 l
1535 606 l
1541 610 l
1546 614 l
1552 617 l
1558 621 l
1563 625 l
1569 630 l
1574 634 l
1580 638 l
1585 642 l
1591 646 l
1597 651 l
1602 655 l
1608 660 l
1613 664 l
1619 669 l
1625 673 l
1630 678 l
1636 683 l
1642 688 l
1647 693 l
1653 697 l
1658 702 l
1664 707 l
1669 713 l
1675 718 l
1681 723 l
1686 728 l
1692 734 l
1698 739 l
1703 744 l
1709 750 l
1714 755 l
1720 761 l
1725 767 l
1731 772 l
1737 778 l
1742 784 l
1748 790 l
1754 796 l
1759 802 l
1765 808 l
1770 814 l
1776 821 l
1782 827 l
1787 833 l
1793 840 l
1798 846 l
1804 853 l
1809 859 l
1815 866 l
1821 873 l
1826 880 l
1832 886 l
1838 893 l
1843 900 l
1849 907 l
1854 915 l
1860 922 l
1865 929 l
1871 936 l
1877 944 l
1882 951 l
1888 959 l
1894 966 l
1899 974 l
1905 982 l
1910 990 l
1916 997 l
1921 1005 l
1927 1013 l
1933 1021 l
1938 1030 l
1944 1038 l
1950 1046 l
1955 1055 l
1961 1063 l
1966 1071 l
1972 1080 l
1978 1089 l
1983 1097 l
1989 1106 l
1994 1115 l
2000 1124 l
2005 1133 l
2011 1142 l
2017 1151 l
2022 1160 l
2028 1170 l
2034 1179 l
2039 1188 l
2045 1198 l
2050 1208 l
2056 1217 l
2062 1227 l
2067 1237 l
2073 1247 l
2078 1256 l
2084 1267 l
2090 1277 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 345 l
494 346 l
499 346 l
505 346 l
510 347 l
516 347 l
522 347 l
527 348 l
533 348 l
538 349 l
544 349 l
550 350 l
555 351 l
561 351 l
566 352 l
572 352 l
577 353 l
583 354 l
589 355 l
594 355 l
600 356 l
606 357 l
611 358 l
617 359 l
622 360 l
628 360 l
634 361 l
639 362 l
645 363 l
650 364 l
656 365 l
662 366 l
667 367 l
673 367 l
678 368 l
684 369 l
690 370 l
695 371 l
701 372 l
706 373 l
712 374 l
718 375 l
723 376 l
729 376 l
734 377 l
740 378 l
746 379 l
751 380 l
757 381 l
762 381 l
768 382 l
773 383 l
779 384 l
785 385 l
790 385 l
796 386 l
802 387 l
807 388 l
813 388 l
818 389 l
824 390 l
829 391 l
835 391 l
841 392 l
846 393 l
852 393 l
858 394 l
863 395 l
869 395 l
874 396 l
880 396 l
885 397 l
891 398 l
897 398 l
902 399 l
908 400 l
914 400 l
919 401 l
925 401 l
930 402 l
936 403 l
942 403 l
947 404 l
953 404 l
958 405 l
964 405 l
969 406 l
975 407 l
981 407 l
986 408 l
992 408 l
997 409 l
1003 410 l
1009 410 l
1014 411 l
1020 412 l
1026 412 l
1031 413 l
1037 414 l
1042 414 l
1048 415 l
1054 416 l
1059 416 l
1065 417 l
1070 418 l
1076 418 l
1081 419 l
1087 420 l
1093 421 l
1098 421 l
1104 422 l
1110 423 l
1115 424 l
1121 425 l
1126 426 l
1132 427 l
1137 427 l
1143 428 l
1149 429 l
1154 430 l
1160 431 l
1166 432 l
1171 433 l
1177 434 l
1182 435 l
1188 437 l
1194 438 l
1199 439 l
1205 440 l
1210 441 l
1216 442 l
1222 444 l
1227 445 l
1233 446 l
1238 448 l
1244 449 l
1250 450 l
1255 452 l
1261 453 l
1266 455 l
1272 456 l
1277 458 l
1283 459 l
1289 461 l
1294 463 l
1300 464 l
1306 466 l
1311 468 l
1317 470 l
1322 471 l
1328 473 l
1333 475 l
1339 477 l
1345 479 l
1350 481 l
1356 483 l
1362 485 l
1367 487 l
1373 489 l
1378 492 l
1384 494 l
1389 496 l
1395 498 l
1401 501 l
1406 503 l
1412 505 l
1417 508 l
1423 510 l
1429 513 l
1434 516 l
1440 518 l
1446 521 l
1451 524 l
1457 526 l
1462 529 l
1468 532 l
1473 535 l
1479 538 l
1485 541 l
1490 544 l
1496 547 l
1502 550 l
1507 553 l
1513 557 l
1518 560 l
1524 563 l
1529 566 l
1535 570 l
1541 573 l
1546 577 l
1552 580 l
1558 584 l
1563 588 l
1569 591 l
1574 595 l
1580 599 l
1585 603 l
1591 607 l
1597 611 l
1602 615 l
1608 619 l
1613 623 l
1619 627 l
1625 631 l
1630 636 l
1636 640 l
1642 645 l
1647 649 l
1653 653 l
1658 658 l
1664 663 l
1669 667 l
1675 672 l
1681 677 l
1686 682 l
1692 687 l
1698 692 l
1703 697 l
1709 702 l
1714 707 l
1720 712 l
1725 717 l
1731 723 l
1737 728 l
1742 733 l
1748 739 l
1754 744 l
1759 750 l
1765 756 l
1770 761 l
1776 767 l
1782 773 l
1787 779 l
1793 785 l
1798 791 l
1804 797 l
1809 803 l
1815 809 l
1821 816 l
1826 822 l
1832 829 l
1838 835 l
1843 842 l
1849 848 l
1854 855 l
1860 862 l
1865 868 l
1871 875 l
1877 882 l
1882 889 l
1888 896 l
1894 903 l
1899 910 l
1905 918 l
1910 925 l
1916 932 l
1921 940 l
1927 947 l
1933 955 l
1938 963 l
1944 970 l
1950 978 l
1955 986 l
1961 994 l
1966 1002 l
1972 1010 l
1978 1018 l
1983 1026 l
1989 1035 l
1994 1043 l
2000 1051 l
2005 1060 l
2011 1068 l
2017 1077 l
2022 1086 l
2028 1094 l
2034 1103 l
2039 1112 l
2045 1121 l
2050 1130 l
2056 1139 l
2062 1149 l
2067 1158 l
2073 1167 l
2078 1176 l
2084 1186 l
2090 1196 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 345 l
494 346 l
499 346 l
505 346 l
510 347 l
516 347 l
522 347 l
527 348 l
533 348 l
538 349 l
544 349 l
550 350 l
555 350 l
561 351 l
566 351 l
572 352 l
577 353 l
583 353 l
589 354 l
594 355 l
600 356 l
606 356 l
611 357 l
617 358 l
622 359 l
628 359 l
634 360 l
639 361 l
645 362 l
650 363 l
656 363 l
662 364 l
667 365 l
673 366 l
678 367 l
684 368 l
690 368 l
695 369 l
701 370 l
706 371 l
712 372 l
718 372 l
723 373 l
729 374 l
734 375 l
740 375 l
746 376 l
751 377 l
757 378 l
762 378 l
768 379 l
773 380 l
779 380 l
785 381 l
790 382 l
796 382 l
802 383 l
807 384 l
813 384 l
818 385 l
824 385 l
829 386 l
835 386 l
841 387 l
846 388 l
852 388 l
858 389 l
863 389 l
869 390 l
874 390 l
880 391 l
885 391 l
891 391 l
897 392 l
902 392 l
908 393 l
914 393 l
919 394 l
925 394 l
930 394 l
936 395 l
942 395 l
947 396 l
953 396 l
958 397 l
964 397 l
969 397 l
975 398 l
981 398 l
986 399 l
992 399 l
997 399 l
1003 400 l
1009 400 l
1014 401 l
1020 401 l
1026 401 l
1031 402 l
1037 402 l
1042 403 l
1048 403 l
1054 404 l
1059 404 l
1065 405 l
1070 405 l
1076 406 l
1081 406 l
1087 407 l
1093 407 l
1098 408 l
1104 408 l
1110 409 l
1115 410 l
1121 410 l
1126 411 l
1132 412 l
1137 412 l
1143 413 l
1149 414 l
1154 414 l
1160 415 l
1166 416 l
1171 417 l
1177 417 l
1182 418 l
1188 419 l
1194 420 l
1199 421 l
1205 422 l
1210 423 l
1216 424 l
1222 425 l
1227 426 l
1233 427 l
1238 428 l
1244 429 l
1250 430 l
1255 431 l
1261 432 l
1266 433 l
1272 435 l
1277 436 l
1283 437 l
1289 438 l
1294 440 l
1300 441 l
1306 442 l
1311 444 l
1317 445 l
1322 447 l
1328 448 l
1333 450 l
1339 452 l
1345 453 l
1350 455 l
1356 457 l
1362 458 l
1367 460 l
1373 462 l
1378 464 l
1384 466 l
1389 468 l
1395 470 l
1401 472 l
1406 474 l
1412 476 l
1417 478 l
1423 480 l
1429 482 l
1434 484 l
1440 487 l
1446 489 l
1451 491 l
1457 494 l
1462 496 l
1468 499 l
1473 501 l
1479 504 l
1485 506 l
1490 509 l
1496 512 l
1502 515 l
1507 517 l
1513 520 l
1518 523 l
1524 526 l
1529 529 l
1535 532 l
1541 535 l
1546 538 l
1552 542 l
1558 545 l
1563 548 l
1569 551 l
1574 555 l
1580 558 l
1585 562 l
1591 565 l
1597 569 l
1602 572 l
1608 576 l
1613 580 l
1619 583 l
1625 587 l
1630 591 l
1636 595 l
1642 599 l
1647 603 l
1653 607 l
1658 611 l
1664 616 l
1669 620 l
1675 624 l
1681 628 l
1686 633 l
1692 637 l
1698 642 l
1703 646 l
1709 651 l
1714 656 l
1720 661 l
1725 665 l
1731 670 l
1737 675 l
1742 680 l
1748 685 l
1754 690 l
1759 695 l
1765 701 l
1770 706 l
1776 711 l
1782 717 l
1787 722 l
1793 727 l
1798 733 l
1804 739 l
1809 744 l
1815 750 l
1821 756 l
1826 762 l
1832 768 l
1838 774 l
1843 780 l
1849 786 l
1854 792 l
1860 798 l
1865 805 l
1871 811 l
1877 817 l
1882 824 l
1888 830 l
1894 837 l
1899 844 l
1905 850 l
1910 857 l
1916 864 l
1921 871 l
1927 878 l
1933 885 l
1938 892 l
1944 899 l
1950 907 l
1955 914 l
1961 921 l
1966 929 l
1972 936 l
1978 944 l
1983 952 l
1989 959 l
1994 967 l
2000 975 l
2005 983 l
2011 991 l
2017 999 l
2022 1007 l
2028 1015 l
2034 1024 l
2039 1032 l
2045 1040 l
2050 1049 l
2056 1057 l
2062 1066 l
2067 1075 l
2073 1084 l
2078 1092 l
2084 1101 l
2090 1110 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 345 l
494 346 l
499 346 l
505 346 l
510 346 l
516 347 l
522 347 l
527 348 l
533 348 l
538 348 l
544 349 l
550 349 l
555 350 l
561 350 l
566 351 l
572 352 l
577 352 l
583 353 l
589 354 l
594 354 l
600 355 l
606 356 l
611 356 l
617 357 l
622 358 l
628 358 l
634 359 l
639 360 l
645 361 l
650 361 l
656 362 l
662 363 l
667 364 l
673 364 l
678 365 l
684 366 l
690 367 l
695 367 l
701 368 l
706 369 l
712 369 l
718 370 l
723 371 l
729 371 l
734 372 l
740 373 l
746 373 l
751 374 l
757 375 l
762 375 l
768 376 l
773 376 l
779 377 l
785 377 l
790 378 l
796 378 l
802 379 l
807 379 l
813 380 l
818 380 l
824 381 l
829 381 l
835 382 l
841 382 l
846 382 l
852 383 l
858 383 l
863 383 l
869 384 l
874 384 l
880 384 l
885 385 l
891 385 l
897 385 l
902 386 l
908 386 l
914 386 l
919 386 l
925 387 l
930 387 l
936 387 l
942 387 l
947 387 l
953 388 l
958 388 l
964 388 l
969 388 l
975 389 l
981 389 l
986 389 l
992 389 l
997 389 l
1003 390 l
1009 390 l
1014 390 l
1020 390 l
1026 390 l
1031 391 l
1037 391 l
1042 391 l
1048 391 l
1054 392 l
1059 392 l
1065 392 l
1070 392 l
1076 393 l
1081 393 l
1087 393 l
1093 394 l
1098 394 l
1104 394 l
1110 394 l
1115 395 l
1121 395 l
1126 396 l
1132 396 l
1137 396 l
1143 397 l
1149 397 l
1154 398 l
1160 398 l
1166 399 l
1171 399 l
1177 400 l
1182 400 l
1188 401 l
1194 401 l
1199 402 l
1205 403 l
1210 403 l
1216 404 l
1222 405 l
1227 405 l
1233 406 l
1238 407 l
1244 408 l
1250 408 l
1255 409 l
1261 410 l
1266 411 l
1272 412 l
1277 413 l
1283 414 l
1289 415 l
1294 416 l
1300 417 l
1306 418 l
1311 419 l
1317 420 l
1322 422 l
1328 423 l
1333 424 l
1339 425 l
1345 427 l
1350 428 l
1356 429 l
1362 431 l
1367 432 l
1373 434 l
1378 435 l
1384 437 l
1389 438 l
1395 440 l
1401 442 l
1406 443 l
1412 445 l
1417 447 l
1423 449 l
1429 450 l
1434 452 l
1440 454 l
1446 456 l
1451 458 l
1457 460 l
1462 462 l
1468 464 l
1473 467 l
1479 469 l
1485 471 l
1490 473 l
1496 476 l
1502 478 l
1507 480 l
1513 483 l
1518 485 l
1524 488 l
1529 490 l
1535 493 l
1541 496 l
1546 499 l
1552 501 l
1558 504 l
1563 507 l
1569 510 l
1574 513 l
1580 516 l
1585 519 l
1591 522 l
1597 525 l
1602 528 l
1608 532 l
1613 535 l
1619 538 l
1625 542 l
1630 545 l
1636 549 l
1642 552 l
1647 556 l
1653 559 l
1658 563 l
1664 567 l
1669 571 l
1675 575 l
1681 578 l
1686 582 l
1692 586 l
1698 590 l
1703 595 l
1709 599 l
1714 603 l
1720 607 l
1725 612 l
1731 616 l
1737 620 l
1742 625 l
1748 630 l
1754 634 l
1759 639 l
1765 644 l
1770 648 l
1776 653 l
1782 658 l
1787 663 l
1793 668 l
1798 673 l
1804 678 l
1809 683 l
1815 689 l
1821 694 l
1826 699 l
1832 705 l
1838 710 l
1843 716 l
1849 721 l
1854 727 l
1860 733 l
1865 739 l
1871 744 l
1877 750 l
1882 756 l
1888 762 l
1894 768 l
1899 775 l
1905 781 l
1910 787 l
1916 793 l
1921 800 l
1927 806 l
1933 813 l
1938 819 l
1944 826 l
1950 833 l
1955 840 l
1961 846 l
1966 853 l
1972 860 l
1978 867 l
1983 874 l
1989 882 l
1994 889 l
2000 896 l
2005 904 l
2011 911 l
2017 918 l
2022 926 l
2028 934 l
2034 941 l
2039 949 l
2045 957 l
2050 965 l
2056 973 l
2062 981 l
2067 989 l
2073 997 l
2078 1005 l
2084 1014 l
2090 1022 l
stroke
410 344 m
415 344 l
421 344 l
426 344 l
432 344 l
437 344 l
443 344 l
449 344 l
454 344 l
460 344 l
466 345 l
471 345 l
477 345 l
482 345 l
488 345 l
494 345 l
499 346 l
505 346 l
510 346 l
516 347 l
522 347 l
527 347 l
533 348 l
538 348 l
544 349 l
550 349 l
555 350 l
561 350 l
566 351 l
572 351 l
577 352 l
583 352 l
589 353 l
594 354 l
600 354 l
606 355 l
611 355 l
617 356 l
622 357 l
628 357 l
634 358 l
639 359 l
645 359 l
650 360 l
656 361 l
662 361 l
667 362 l
673 363 l
678 363 l
684 364 l
690 365 l
695 365 l
701 366 l
706 367 l
712 367 l
718 368 l
723 368 l
729 369 l
734 369 l
740 370 l
746 370 l
751 371 l
757 371 l
762 372 l
768 372 l
773 373 l
779 373 l
785 374 l
790 374 l
796 374 l
802 375 l
807 375 l
813 375 l
818 376 l
824 376 l
829 376 l
835 377 l
841 377 l
846 377 l
852 377 l
858 377 l
863 378 l
869 378 l
874 378 l
880 378 l
885 378 l
891 378 l
897 378 l
902 379 l
908 379 l
914 379 l
919 379 l
925 379 l
930 379 l
936 379 l
942 379 l
947 379 l
953 379 l
958 379 l
964 379 l
969 379 l
975 379 l
981 379 l
986 379 l
992 379 l
997 379 l
1003 379 l
1009 379 l
1014 379 l
1020 379 l
1026 379 l
1031 379 l
1037 379 l
1042 379 l
1048 379 l
1054 379 l
1059 379 l
1065 379 l
1070 379 l
1076 379 l
1081 379 l
1087 379 l
1093 379 l
1098 380 l
1104 380 l
1110 380 l
1115 380 l
1121 380 l
1126 380 l
1132 380 l
1137 380 l
1143 380 l
1149 381 l
1154 381 l
1160 381 l
1166 381 l
1171 381 l
1177 382 l
1182 382 l
1188 382 l
1194 383 l
1199 383 l
1205 383 l
1210 384 l
1216 384 l
1222 384 l
1227 385 l
1233 385 l
1238 386 l
1244 386 l
1250 387 l
1255 387 l
1261 388 l
1266 388 l
1272 389 l
1277 390 l
1283 390 l
1289 391 l
1294 392 l
1300 392 l
1306 393 l
1311 394 l
1317 395 l
1322 396 l
1328 397 l
1333 397 l
1339 398 l
1345 399 l
1350 400 l
1356 401 l
1362 402 l
1367 404 l
1373 405 l
1378 406 l
1384 407 l
1389 408 l
1395 410 l
1401 411 l
1406 412 l
1412 414 l
1417 415 l
1423 416 l
1429 418 l
1434 419 l
1440 421 l
1446 423 l
1451 424 l
1457 426 l
1462 428 l
1468 429 l
1473 431 l
1479 433 l
1485 435 l
1490 437 l
1496 439 l
1502 441 l
1507 443 l
1513 445 l
1518 447 l
1524 449 l
1529 451 l
1535 453 l
1541 456 l
1546 458 l
1552 460 l
1558 463 l
1563 465 l
1569 468 l
1574 470 l
1580 473 l
1585 475 l
1591 478 l
1597 481 l
1602 484 l
1608 486 l
1613 489 l
1619 492 l
1625 495 l
1630 498 l
1636 501 l
1642 504 l
1647 507 l
1653 511 l
1658 514 l
1664 517 l
1669 521 l
1675 524 l
1681 527 l
1686 531 l
1692 534 l
1698 538 l
1703 542 l
1709 545 l
1714 549 l
1720 553 l
1725 557 l
1731 561 l
1737 565 l
1742 569 l
1748 573 l
1754 577 l
1759 581 l
1765 585 l
1770 590 l
1776 594 l
1782 598 l
1787 603 l
1793 607 l
1798 612 l
1804 617 l
1809 621 l
1815 626 l
1821 631 l
1826 636 l
1832 641 l
1838 646 l
1843 651 l
1849 656 l
1854 661 l
1860 666 l
1865 671 l
1871 677 l
1877 682 l
1882 687 l
1888 693 l
1894 699 l
1899 704 l
1905 710 l
1910 716 l
1916 721 l
1921 727 l
1927 733 l
1933 739 l
1938 745 l
1944 751 l
1950 757 l
1955 764 l
1961 770 l
1966 776 l
1972 783 l
1978 789 l
1983 796 l
1989 802 l
1994 809 l
2000 816 l
2005 822 l
2011 829 l
2017 836 l
2022 843 l
2028 850 l
2034 857 l
2039 865 l
2045 872 l
2050 879 l
2056 887 l
2062 894 l
2067 902 l
2073 909 l
2078 917 l
2084 924 l
2090 932 l
stroke
showpage
%%Trailer


==> fmsfig.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 12 12 576 480
%%Creator: XMgr v3.01pl7
%%Title: work/Texfiles/fmsfig.dat
%%EndComments
/m {moveto} bind def
/l {lineto} bind def
/RJ {
 stringwidth neg exch neg exch
 rmoveto
} bind def
/CS {
 stringwidth
 2 div neg exch 2 div neg exch
 rmoveto
} bind def
0.25 0.25 scale
1 setlinecap

mark             
/ISOLatin1Encoding 
  8#000 1 8#054 {StandardEncoding exch get} for 
  /minus 
  8#056 1 8#217 {StandardEncoding exch get} for 
  /dotlessi 
  8#301 1 8#317 {StandardEncoding exch get} for 
  /space /exclamdown /cent /sterling /currency /yen /brokenbar /section 
  /dieresis /copyright /ordfeminine /guillemotleft /logicalnot /hyphen 
  /registered /macron /degree /plusminus /twosuperior /threesuperior /acute 
  /mu /paragraph /periodcentered /cedilla /onesuperior /ordmasculine 
  /guillemotright /onequarter /onehalf /threequarters /questiondown /Agrave 
  /Aacute /Acircumflex /Atilde /Adieresis /Aring /AE /Ccedilla /Egrave /Eacute 
  /Ecircumflex /Edieresis /Igrave /Iacute /Icircumflex /Idieresis /Eth /Ntilde 
  /Ograve /Oacute /Ocircumflex /Otilde /Odieresis /multiply /Oslash /Ugrave 
  /Uacute /Ucircumflex /Udieresis /Yacute /Thorn /germandbls /agrave /aacute 
  /acircumflex /atilde /adieresis /aring /ae /ccedilla /egrave /eacute 
  /ecircumflex /edieresis /igrave /iacute /icircumflex /idieresis /eth /ntilde 
  /ograve /oacute /ocircumflex /otilde /odieresis /divide /oslash /ugrave 
  /uacute /ucircumflex /udieresis /yacute /thorn /ydieresis 
  /ISOLatin1Encoding where not {256 array astore def} if 
 cleartomark 

/makeISOEncoded 
{ findfont /curfont exch def 
  /newfont curfont maxlength dict def  
  /ISOLatin1 (-ISOLatin1) def
  /curfontname curfont /FontName get dup length string cvs def 
  /newfontname curfontname length ISOLatin1 length add string 
     dup 0                  curfontname putinterval 
     dup curfontname length ISOLatin1   putinterval 
  def 
  curfont   
  { exch dup /FID ne  
    { dup /Encoding eq  
      { exch pop ISOLatin1Encoding exch }  
      if  
      dup /FontName eq  
      { exch pop newfontname exch }  
      if  
      exch newfont 3 1 roll put  
    }  
    { pop pop }  
    ifelse  
  }  
  forall 
  newfontname newfont definefont 
} def 

/Times-Roman makeISOEncoded pop 
/Times-Bold makeISOEncoded pop 
/Times-Italic makeISOEncoded pop 
/Times-BoldItalic makeISOEncoded pop 
/Helvetica makeISOEncoded pop 
/Helvetica-Bold makeISOEncoded pop 
/Helvetica-Oblique makeISOEncoded pop 
/Helvetica-BoldOblique makeISOEncoded pop 
0.000000 0.000000 0.000000 setrgbcolor
1 setlinewidth
/Times-Italic-ISOLatin1 findfont 60 scalefont setfont
[] 0 setdash
410 350 m
410 1750 l
2090 1750 l
2090 350 l
410 350 l
stroke
[] 0 setdash
410 350 m
410 360 l
522 350 m
522 360 l
634 350 m
634 360 l
746 350 m
746 360 l
858 350 m
858 360 l
969 350 m
969 360 l
1081 350 m
1081 360 l
1194 350 m
1194 360 l
1306 350 m
1306 360 l
1417 350 m
1417 360 l
1529 350 m
1529 360 l
1642 350 m
1642 360 l
1754 350 m
1754 360 l
1865 350 m
1865 360 l
1978 350 m
1978 360 l
2090 350 m
2090 360 l
410 1750 m
410 1740 l
522 1750 m
522 1740 l
634 1750 m
634 1740 l
746 1750 m
746 1740 l
858 1750 m
858 1740 l
969 1750 m
969 1740 l
1081 1750 m
1081 1740 l
1194 1750 m
1194 1740 l
1306 1750 m
1306 1740 l
1417 1750 m
1417 1740 l
1529 1750 m
1529 1740 l
1642 1750 m
1642 1740 l
1754 1750 m
1754 1740 l
1865 1750 m
1865 1740 l
1978 1750 m
1978 1740 l
2090 1750 m
2090 1740 l
stroke
410 350 m
410 370 l
969 350 m
969 370 l
1529 350 m
1529 370 l
2090 350 m
2090 370 l
410 1750 m
410 1730 l
969 1750 m
969 1730 l
1529 1750 m
1529 1730 l
2090 1750 m
2090 1730 l
/Times-Italic-ISOLatin1 findfont 60 scalefont setfont
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
stroke
410 300 m
gsave
410 300 translate
0 rotate
0 -20  m
(0) CS
(0) show
grestore
newpath
969 300 m
gsave
969 300 translate
0 rotate
0 -20  m
(50) CS
(50) show
grestore
newpath
1529 300 m
gsave
1529 300 translate
0 rotate
0 -20  m
(100) CS
(100) show
grestore
newpath
2090 300 m
gsave
2090 300 translate
0 rotate
0 -20  m
(150) CS
(150) show
grestore
newpath
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
1250 200 m
gsave
1250 200 translate
0 rotate
0 0  m
(p\( MeV\)) CS
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
(p\( MeV\)) show
grestore
newpath
410 350 m
420 350 l
410 466 m
420 466 l
410 583 m
420 583 l
410 700 m
420 700 l
410 817 m
420 817 l
410 933 m
420 933 l
410 1050 m
420 1050 l
410 1167 m
420 1167 l
410 1283 m
420 1283 l
410 1400 m
420 1400 l
410 1517 m
420 1517 l
410 1634 m
420 1634 l
410 1750 m
420 1750 l
2090 350 m
2080 350 l
2090 466 m
2080 466 l
2090 583 m
2080 583 l
2090 700 m
2080 700 l
2090 817 m
2080 817 l
2090 933 m
2080 933 l
2090 1050 m
2080 1050 l
2090 1167 m
2080 1167 l
2090 1283 m
2080 1283 l
2090 1400 m
2080 1400 l
2090 1517 m
2080 1517 l
2090 1634 m
2080 1634 l
2090 1750 m
2080 1750 l
stroke
410 350 m
430 350 l
410 817 m
430 817 l
410 1283 m
430 1283 l
410 1750 m
430 1750 l
2090 350 m
2070 350 l
2090 817 m
2070 817 l
2090 1283 m
2070 1283 l
2090 1750 m
2070 1750 l
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
stroke
373 350 m
gsave
373 350 translate
0 rotate
0 -20  m
(0.0) RJ
(0.0) show
grestore
newpath
373 817 m
gsave
373 817 translate
0 rotate
0 -20  m
(1.0) RJ
(1.0) show
grestore
newpath
373 1283 m
gsave
373 1283 translate
0 rotate
0 -20  m
(2.0) RJ
(2.0) show
grestore
newpath
373 1750 m
gsave
373 1750 translate
0 rotate
0 -20  m
(3.0) RJ
(3.0) show
grestore
newpath
/Helvetica-ISOLatin1 findfont 60 scalefont setfont
245 1050 m
gsave
245 1050 translate
90 rotate
0 0  m
(e1\(Degrees\)) CS
/Symbol findfont 
60 scalefont
 setfont
(e) show
/Symbol findfont 
36 scalefont
 setfont
0 -18 rmoveto
(1) show
/Symbol findfont 
60 scalefont
 setfont
0 18 rmoveto
/Times-Bold-ISOLatin1 findfont 60 scalefont setfont
(\(Degrees\)) show
grestore
newpath
[20 20] 0 setdash
410 350 m
421 350 l
432 350 l
443 350 l
454 350 l
466 350 l
477 350 l
488 350 l
499 350 l
510 350 l
522 358 l
533 360 l
544 363 l
555 366 l
566 370 l
577 375 l
589 380 l
600 385 l
611 392 l
622 398 l
634 406 l
645 413 l
656 422 l
667 431 l
678 440 l
690 450 l
701 461 l
712 472 l
723 483 l
734 495 l
746 507 l
757 520 l
768 533 l
779 547 l
790 561 l
802 575 l
813 590 l
824 605 l
835 620 l
846 635 l
858 651 l
869 666 l
880 682 l
891 698 l
902 714 l
914 730 l
925 747 l
936 763 l
947 779 l
958 796 l
969 812 l
981 828 l
992 844 l
1003 861 l
1014 877 l
1026 893 l
1037 908 l
1048 924 l
1059 940 l
1070 955 l
1081 970 l
1093 986 l
1104 1001 l
1115 1015 l
1126 1030 l
1137 1044 l
1149 1058 l
1160 1072 l
1171 1086 l
1182 1099 l
1194 1113 l
1205 1126 l
1216 1138 l
1227 1151 l
1238 1163 l
1250 1175 l
1261 1187 l
1272 1198 l
1283 1210 l
1294 1221 l
1306 1231 l
1317 1242 l
1328 1252 l
1339 1262 l
1350 1272 l
1362 1281 l
1373 1290 l
1384 1299 l
1395 1308 l
1406 1317 l
1417 1325 l
1429 1333 l
1440 1340 l
1451 1348 l
1462 1355 l
1473 1362 l
1485 1369 l
1496 1375 l
1507 1381 l
1518 1388 l
1529 1393 l
1541 1399 l
1552 1404 l
1563 1409 l
1574 1414 l
1585 1419 l
1597 1424 l
1608 1428 l
1619 1432 l
1630 1436 l
1642 1439 l
1653 1443 l
1664 1446 l
1675 1449 l
1686 1452 l
1698 1455 l
1709 1458 l
1720 1460 l
1731 1462 l
1742 1464 l
1754 1466 l
1765 1468 l
1776 1469 l
1787 1471 l
1798 1472 l
1809 1473 l
1821 1474 l
1832 1475 l
1843 1475 l
1854 1476 l
1865 1476 l
1877 1476 l
1888 1476 l
1899 1476 l
1910 1476 l
1921 1476 l
1933 1475 l
1944 1475 l
1955 1474 l
1966 1473 l
1978 1472 l
1989 1471 l
2000 1470 l
2011 1469 l
2022 1468 l
2034 1466 l
2045 1465 l
2056 1463 l
2067 1461 l
2078 1459 l
2090 1457 l
stroke
[] 0 setdash
410 350 m
421 350 l
432 350 l
443 350 l
454 350 l
466 350 l
477 350 l
488 350 l
499 350 l
510 350 l
522 355 l
533 357 l
544 359 l
555 362 l
566 364 l
577 368 l
589 371 l
600 375 l
611 379 l
622 384 l
634 389 l
645 395 l
656 401 l
667 407 l
678 414 l
690 421 l
701 428 l
712 436 l
723 445 l
734 453 l
746 462 l
757 471 l
768 481 l
779 490 l
790 500 l
802 510 l
813 521 l
824 532 l
835 542 l
846 553 l
858 565 l
869 576 l
880 587 l
891 599 l
902 611 l
914 622 l
925 634 l
936 646 l
947 658 l
958 670 l
969 682 l
981 694 l
992 705 l
1003 717 l
1014 729 l
1026 741 l
1037 753 l
1048 764 l
1059 776 l
1070 787 l
1081 799 l
1093 810 l
1104 821 l
1115 832 l
1126 843 l
1137 854 l
1149 865 l
1160 875 l
1171 886 l
1182 896 l
1194 906 l
1205 916 l
1216 926 l
1227 936 l
1238 945 l
1250 955 l
1261 964 l
1272 973 l
1283 982 l
1294 991 l
1306 999 l
1317 1008 l
1328 1016 l
1339 1025 l
1350 1033 l
1362 1041 l
1373 1048 l
1384 1056 l
1395 1063 l
1406 1071 l
1417 1078 l
1429 1085 l
1440 1092 l
1451 1099 l
1462 1105 l
1473 1112 l
1485 1118 l
1496 1124 l
1507 1130 l
1518 1136 l
1529 1142 l
1541 1148 l
1552 1154 l
1563 1159 l
1574 1165 l
1585 1170 l
1597 1175 l
1608 1180 l
1619 1185 l
1630 1190 l
1642 1195 l
1653 1199 l
1664 1204 l
1675 1208 l
1686 1213 l
1698 1217 l
1709 1221 l
1720 1225 l
1731 1229 l
1742 1233 l
1754 1237 l
1765 1241 l
1776 1245 l
1787 1248 l
1798 1252 l
1809 1256 l
1821 1259 l
1832 1262 l
1843 1266 l
1854 1269 l
1865 1272 l
1877 1275 l
1888 1278 l
1899 1281 l
1910 1284 l
1921 1287 l
1933 1290 l
1944 1293 l
1955 1296 l
1966 1299 l
1978 1301 l
1989 1304 l
2000 1307 l
2011 1309 l
2022 1312 l
2034 1315 l
2045 1317 l
2056 1320 l
2067 1322 l
2078 1324 l
2090 1327 l
stroke
[40 20] 0 setdash
410 350 m
421 350 l
432 350 l
443 350 l
454 350 l
466 350 l
477 350 l
488 350 l
499 350 l
510 350 l
522 354 l
533 356 l
544 358 l
555 360 l
566 362 l
577 365 l
589 368 l
600 371 l
611 375 l
622 379 l
634 384 l
645 388 l
656 394 l
667 399 l
678 405 l
690 411 l
701 417 l
712 424 l
723 431 l
734 438 l
746 446 l
757 454 l
768 462 l
779 470 l
790 479 l
802 487 l
813 496 l
824 505 l
835 515 l
846 524 l
858 533 l
869 543 l
880 553 l
891 563 l
902 573 l
914 583 l
925 593 l
936 603 l
947 613 l
958 623 l
969 633 l
981 643 l
992 653 l
1003 663 l
1014 673 l
1026 683 l
1037 693 l
1048 703 l
1059 713 l
1070 723 l
1081 733 l
1093 743 l
1104 752 l
1115 762 l
1126 771 l
1137 781 l
1149 790 l
1160 799 l
1171 809 l
1182 818 l
1194 827 l
1205 836 l
1216 845 l
1227 853 l
1238 862 l
1250 871 l
1261 879 l
1272 888 l
1283 896 l
1294 905 l
1306 913 l
1317 921 l
1328 930 l
1339 938 l
1350 946 l
1362 954 l
1373 962 l
1384 970 l
1395 978 l
1406 986 l
1417 994 l
1429 1002 l
1440 1010 l
1451 1018 l
1462 1026 l
1473 1034 l
1485 1042 l
1496 1050 l
1507 1058 l
1518 1066 l
1529 1074 l
1541 1082 l
1552 1090 l
1563 1098 l
1574 1107 l
1585 1115 l
1597 1124 l
1608 1132 l
1619 1141 l
1630 1149 l
1642 1158 l
1653 1167 l
1664 1176 l
1675 1185 l
1686 1194 l
1698 1204 l
1709 1213 l
1720 1223 l
1731 1233 l
1742 1243 l
1754 1253 l
1765 1263 l
1776 1273 l
1787 1284 l
1798 1295 l
1809 1306 l
1821 1317 l
1832 1328 l
1843 1340 l
1854 1351 l
1865 1363 l
1877 1375 l
1888 1388 l
1899 1400 l
1910 1413 l
1921 1426 l
1933 1440 l
1944 1453 l
1955 1467 l
1966 1481 l
1978 1496 l
1989 1510 l
2000 1525 l
2011 1540 l
2022 1556 l
2034 1572 l
2045 1588 l
2056 1604 l
2067 1621 l
2078 1638 l
2090 1655 l
stroke
[] 0 setdash
showpage
%%Trailer

